Refining Corpora from a Model Calibration Perspective for Chinese Spelling Correction

Chinese Spelling Correction (CSC) commonly lacks large-scale high-quality corpora, due to the labor-intensive labeling of spelling errors in real-life human writing or typing scenarios. Two data augmentation methods are widely adopted: (1) \textit{Random Replacement} with the guidance of confusion sets and (2) \textit{OCR/ASR-based Generation} that simulates character misusing. However, both methods inevitably introduce noisy data (e.g., false spelling errors), potentially leading to over-correction. By carefully analyzing the two types of corpora, we find that though the latter achieves more robust generalization performance, the former yields better-calibrated CSC models. We then provide a theoretical analysis of this empirical observation, based on which a corpus refining strategy is proposed. Specifically, OCR/ASR-based data samples are fed into a well-calibrated CSC model trained on random replacement-based corpora and then filtered based on prediction confidence. By learning a simple BERT-based model on the refined OCR/ASR-based corpus, we set up impressive state-of-the-art performance on three widely-used benchmarks, while significantly alleviating over-correction (e.g., lowering false positive predictions).

==> datas/ocr_frequency_276k.json <==
{
    "界": {
        "霁": 297,
        "养": 2496,
        "捍": 231,
        "纪": 3,
        "畀": 7,
        "洁": 1,
        "计": 2,
        "姐": 1,
        "结": 1,
        "祭": 1,
        "绩": 2,
        "迹": 1,
        "届": 4,
        "积": 1,
        "秸": 1,
        "戒": 1,
        "接": 2
    },
    "日": {
        "曰": 13633,
        "六": 7,
        "热": 9,
        "目": 17,
        "题": 1
    },
    "录": {
        "绿": 72,
        "最": 32,
        "灵": 4,
        "宗": 11,
        "暴": 8,
        "碌": 64,
        "路": 26,
        "入": 7,
        "陆": 2,
        "隶": 1,
        "璜": 3
    },
    "事": {
        "时": 76,
        "亭": 257,
        "菅": 177,
        "逝": 1,
        "是": 239,
        "实": 13,
        "韦": 333,
        "勤": 34,
        "视": 11,
        "势": 14,
        "十": 30,
        "式": 22,
        "一": 34,
        "熹": 20,
        "施": 11,
        "世": 10,
        "鄢": 17,
        "示": 6,
        "苇": 10,
        "市": 15,
        "寺": 7,
        "室": 5,
        "师": 3,
        "郢": 4,
        "饰": 1,
        "氏": 8,
        "试": 9,
        "释": 1,
        "甫": 9,
        "适": 1,
        "士": 3,
        "失": 2,
        "蒙": 4,
        "仕": 1,
        "鄄": 3,
        "辜": 1,
        "石": 1,
        "菖": 2,
        "始": 2,
        "尸": 1,
        "享": 1,
        "吏": 1
    },
    "件": {
        "间": 99,
        "供": 6,
        "键": 6,
        "什": 7,
        "伶": 3,
        "见": 11,
        "近": 1,
        "建": 3,
        "贱": 1,
        "家": 2,
        "奖": 1,
        "鉴": 1,
        "涧": 1,
        "践": 1,
        "牛": 1,
        "剑": 2,
        "健": 1,
        "将": 1,
        "架": 1,
        "监": 1
    },
    "时": {
        "实": 104,
        "十": 219,
        "肘": 2771,
        "是": 189,
        "事": 120,
        "始": 3,
        "得": 7,
        "食": 19,
        "席": 27,
        "施": 7,
        "石": 14,
        "失": 13,
        "湿": 2,
        "所": 7,
        "室": 8,
        "识": 24,
        "市": 3,
        "势": 2,
        "戏": 6,
        "适": 2,
        "侍": 7,
        "使": 10,
        "式": 10,
        "驶": 2,
        "示": 1,
        "视": 2,
        "史": 3,
        "日": 2,
        "试": 1,
        "师": 9,
        "拾": 2,
        "诗": 1,
        "士": 1,
        "世": 2,
        "释": 1
    },
    "埃": {
        "唉": 17,
        "诶": 41,
        "挨": 9,
        "摸": 1,
        "爱": 1,
        "艾": 1
    },
    "银": {
        "引": 2,
        "钿": 46,
        "浪": 11,
        "寅": 2,
        "垠": 1,
        "泪": 22,
        "镉": 20,
        "音": 1,
        "铜": 24,
        "锚": 2,
        "移": 1,
        "隐": 2,
        "饮": 8,
        "影": 1,
        "一": 9,
        "英": 3,
        "营": 1,
        "阴": 2,
        "蓥": 1,
        "已": 1,
        "硬": 3,
        "淫": 1,
        "赢": 3,
        "荧": 3,
        "鹰": 1,
        "怡": 1,
        "颖": 2,
        "吟": 1,
        "猥": 1,
        "迎": 1,
        "因": 1,
        "嬴": 1
    },
    "监": {
        "荐": 1,
        "蓝": 71,
        "鉴": 20,
        "坚": 9,
        "建": 2,
        "胪": 13,
        "见": 5,
        "检": 24,
        "将": 2,
        "江": 1,
        "间": 12,
        "歼": 1,
        "家": 1,
        "件": 3,
        "健": 1,
        "奸": 1
    },
    "果": {
        "栗": 408,
        "睾": 38,
        "粟": 121,
        "案": 1,
        "巽": 9,
        "秦": 11,
        "叟": 30,
        "佝": 7,
        "扩": 7,
        "过": 20,
        "国": 12,
        "罘": 2,
        "郭": 1,
        "沟": 1
    },
    "挫": {
        "错": 90,
        "拙": 92,
        "措": 20,
        "剉": 7,
        "坐": 7,
        "唑": 8
    },
    "加": {
        "咖": 86,
        "家": 124,
        "佳": 15,
        "架": 77,
        "价": 20,
        "嘉": 7,
        "迦": 7,
        "驾": 1,
        "稼": 14,
        "较": 2,
        "建": 1,
        "交": 3,
        "减": 1,
        "夹": 4,
        "假": 2,
        "见": 1,
        "叫": 1,
        "妞": 1,
        "焦": 1,
        "娇": 1
    },
    "具": {
        "冥": 614,
        "寅": 60,
        "莫": 171,
        "真": 92,
        "霆": 26,
        "寓": 7,
        "句": 3,
        "员": 1,
        "据": 7,
        "其": 7,
        "锯": 1,
        "局": 2,
        "旦": 1
    },
    "夫": {
        "天": 1127,
        "夹": 169,
        "富": 4,
        "府": 9,
        "父": 9,
        "妇": 1,
        "福": 2,
        "服": 3,
        "复": 1,
        "浮": 2,
        "负": 1
    },
    "想": {
        "向": 38,
        "像": 210,
        "顺": 6,
        "憬": 57,
        "享": 4,
        "捏": 2,
        "香": 2,
        "象": 9,
        "棉": 7,
        "柜": 11,
        "相": 16,
        "乡": 7,
        "洗": 1,
        "详": 1,
        "植": 5,
        "箱": 1,
        "息": 1,
        "项": 1,
        "响": 1,
        "娉": 1,
        "桐": 4,
        "线": 2,
        "巷": 1,
        "厘": 1,
        "厢": 1,
        "咱": 1
    },
    "礼": {
        "理": 20,
        "里": 76,
        "例": 17,
        "离": 2,
        "裡": 21,
        "麟": 8,
        "李": 6,
        "澧": 2,
        "龄": 7,
        "哩": 1,
        "丽": 1
    },
    "着": {
        "者": 135,
        "看": 402,
        "这": 6,
        "趁": 22,
        "蓄": 112,
        "卓": 40,
        "菖": 109,
        "盲": 110,
        "早": 12,
        "君": 93,
        "赵": 6,
        "之": 6,
        "照": 6,
        "找": 3,
        "羞": 2
    },
    "攻": {
        "玫": 2391,
        "哎": 324,
        "叹": 18,
        "功": 2,
        "公": 9,
        "戍": 7,
        "姣": 1,
        "宫": 3,
        "弓": 2,
        "工": 2
    },
    "参": {
        "餐": 49,
        "掺": 7,
        "佘": 3,
        "惨": 7,
        "苍": 2,
        "矢": 1,
        "蔘": 5,
        "仓": 1,
        "舱": 1
    },
    "毫": {
        "菖": 19,
        "亳": 221,
        "熹": 20,
        "笔": 1,
        "号": 4,
        "辜": 1,
        "言": 4,
        "好": 1,
        "豪": 1
    },
    "遣": {
        "遐": 259,
        "喧": 3,
        "适": 15,
        "瞳": 13,
        "遛": 14,
        "遍": 4,
        "遇": 1,
        "眉": 2,
        "渍": 14,
        "逼": 4,
        "扈": 5,
        "置": 4,
        "前": 1,
        "暄": 3,
        "钱": 1,
        "道": 1,
        "逞": 1,
        "渲": 1
    },
    "它": {
        "他": 333,
        "她": 30,
        "牠": 63,
        "匕": 8
    },
    "型": {
        "形": 74,
        "蛰": 8,
        "刑": 10,
        "曜": 5,
        "行": 19,
        "却": 3,
        "璧": 21,
        "兴": 4,
        "琊": 4,
        "心": 3,
        "信": 3,
        "彗": 7,
        "里": 2,
        "新": 1,
        "性": 2,
        "卓": 1,
        "姓": 1
    },
    "环": {
        "换": 46,
        "还": 53,
        "黄": 12,
        "坏": 31,
        "璜": 8,
        "桓": 3,
        "华": 6,
        "谎": 1,
        "话": 1
    },
    "氧": {
        "氢": 3,
        "宫": 1,
        "羊": 1,
        "雹": 1,
        "阳": 3,
        "钪": 1
    },
    "藏": {
        "屁": 273,
        "燕": 112,
        "苘": 2,
        "赢": 19,
        "瞄": 6,
        "兢": 2,
        "葳": 4,
        "癌": 5,
        "灏": 1,
        "慰": 1,
        "扁": 2,
        "臧": 1
    },
    "工": {
        "公": 165,
        "广": 7,
        "功": 37,
        "供": 6,
        "红": 1,
        "攻": 6,
        "宫": 2,
        "贡": 2,
        "龚": 1,
        "弓": 1,
        "共": 1
    },
    "使": {
        "是": 141,
        "侵": 248,
        "始": 136,
        "食": 4,
        "师": 2,
        "诗": 2,
        "时": 33,
        "便": 20,
        "驶": 11,
        "事": 5,
        "十": 12,
        "实": 20,
        "嚏": 9,
        "失": 7,
        "史": 8,
        "市": 3,
        "屎": 1,
        "式": 3,
        "世": 2,
        "吏": 4,
        "距": 1,
        "尸": 2,
        "识": 2,
        "钜": 1,
        "矢": 1,
        "示": 1
    },
    "表": {
        "袁": 375,
        "耒": 70,
        "浸": 351,
        "畏": 10,
        "聂": 119,
        "录": 155,
        "亵": 41,
        "袭": 8,
        "衰": 20,
        "衷": 6,
        "敖": 12,
        "摽": 1,
        "熹": 4,
        "丧": 2,
        "婊": 4,
        "标": 1
    },
    "倒": {
        "到": 68,
        "盗": 1,
        "岛": 5,
        "刀": 1,
        "道": 7,
        "捣": 5,
        "导": 4,
        "打": 1
    },
    "美": {
        "豪": 2083,
        "贡": 805,
        "黄": 1070,
        "莫": 1295,
        "逞": 640,
        "责": 98,
        "趸": 97,
        "每": 41,
        "霉": 1,
        "赁": 69,
        "媒": 1,
        "模": 7,
        "大": 8,
        "熹": 9,
        "枚": 1,
        "没": 9,
        "妹": 4,
        "眉": 6,
        "魅": 1,
        "么": 1,
        "主": 1
    },
    "买": {
        "卖": 95,
        "实": 37,
        "荬": 7,
        "麦": 1
    },
    "制": {
        "止": 8,
        "致": 102,
        "治": 47,
        "侄": 39,
        "指": 5,
        "直": 9,
        "智": 6,
        "刮": 12,
        "至": 6,
        "置": 7,
        "只": 10,
        "质": 6,
        "刺": 7,
        "知": 5,
        "之": 9,
        "具": 2,
        "涮": 2,
        "脂": 1,
        "值": 2,
        "蜘": 1,
        "支": 5,
        "志": 4,
        "枝": 1,
        "职": 1
    },
    "拚": {
        "怡": 1
    },
    "得": {
        "信": 162,
        "的": 1008,
        "焊": 5,
        "涓": 52,
        "御": 3,
        "地": 44,
        "泻": 29,
        "了": 19,
        "磨": 3,
        "浔": 8,
        "痔": 6,
        "饲": 13,
        "祠": 1,
        "碍": 59,
        "大": 9,
        "僵": 16,
        "懂": 20,
        "胃": 2,
        "房": 1,
        "？": 1,
        "淂": 1,
        "侣": 1,
        "腭": 4,
        "侗": 3,
        "黟": 2,
        "写": 2,
        "徇": 1,
        "寻": 2,
        "渭": 4,
        "德": 3
    },
    "相": {
        "柜": 2304,
        "桐": 238,
        "侣": 222,
        "涠": 61,
        "像": 156,
        "项": 4,
        "唱": 199,
        "涸": 25,
        "想": 236,
        "帽": 143,
        "显": 7,
        "泪": 42,
        "行": 7,
        "象": 20,
        "柏": 19,
        "帼": 1,
        "香": 4,
        "箱": 3,
        "乡": 1,
        "向": 3,
        "限": 1,
        "吓": 1,
        "详": 1,
        "先": 1,
        "橡": 1
    },
    "欣": {
        "辛": 80,
        "心": 27,
        "新": 5,
        "歆": 1,
        "行": 1,
        "斥": 1,
        "兴": 2,
        "鑫": 4,
        "星": 1
    },
    "认": {
        "任": 104,
        "人": 19,
        "叭": 32,
        "联": 7,
        "热": 9,
        "然": 7,
        "忍": 15,
        "刃": 1
    },
    "有": {
        "友": 86,
        "荀": 571,
        "苜": 1766,
        "育": 18,
        "呕": 87,
        "唷": 7,
        "由": 65,
        "游": 20,
        "又": 84,
        "尤": 4,
        "犹": 17,
        "邮": 5,
        "油": 15,
        "优": 2,
        "皙": 3,
        "要": 4,
        "萄": 6,
        "苟": 13,
        "右": 1,
        "幼": 1,
        "蓓": 1,
        "用": 1,
        "佑": 2,
        "以": 1,
        "予": 1,
        "也": 1,
        "忧": 1,
        "酉": 1
    },
    "利": {
        "力": 233,
        "笠": 1,
        "里": 6,
        "丽": 13,
        "理": 50,
        "立": 14,
        "莉": 5,
        "历": 9,
        "厉": 2,
        "例": 4,
        "荔": 1,
        "离": 1,
        "励": 2,
        "和": 3,
        "粒": 1,
        "李": 1,
        "璃": 1,
        "鲤": 1,
        "莅": 1,
        "砺": 1
    },
    "铜": {
        "锏": 14,
        "童": 5,
        "锢": 6,
        "同": 11,
        "洞": 1,
        "通": 1,
        "桶": 3,
        "桐": 1,
        "彤": 1,
        "潼": 1,
        "统": 1
    },
    "牌": {
        "碑": 90,
        "排": 13,
        "拍": 2,
        "陋": 5,
        "啤": 9,
        "愤": 6,
        "炖": 1,
        "脯": 1,
        "腩": 1,
        "派": 1
    },
    "者": {
        "菖": 19,
        "看": 329,
        "着": 131,
        "昔": 47,
        "啬": 45,
        "著": 72,
        "苔": 108,
        "嵩": 13,
        "音": 7,
        "胃": 4,
        "这": 10,
        "菩": 2,
        "震": 1,
        "畜": 2,
        "吾": 1,
        "哲": 4,
        "辙": 1,
        "疹": 1,
        "蛰": 1,
        "喆": 1
    },
    "其": {
        "莫": 4193,
        "器": 6,
        "真": 624,
        "脐": 4,
        "苴": 2,
        "起": 112,
        "欺": 2,
        "骑": 6,
        "奇": 13,
        "寅": 98,
        "齐": 57,
        "旦": 2,
        "蕲": 1,
        "切": 1,
        "期": 28,
        "冥": 10,
        "七": 24,
        "逞": 3,
        "企": 15,
        "且": 5,
        "鳍": 1,
        "棋": 15,
        "妻": 3,
        "岂": 1,
        "启": 1,
        "旗": 2,
        "契": 1,
        "琦": 1,
        "凄": 1,
        "气": 3,
        "弃": 1,
        "汽": 1,
        "綦": 1,
        "崎": 1,
        "漆": 2,
        "琪": 2
    },
    "心": {
        "新": 112,
        "姓": 27,
        "息": 8,
        "係": 11,
        "兴": 100,
        "圃": 1,
        "行": 13,
        "性": 74,
        "系": 4,
        "幸": 7,
        "信": 4,
        "巳": 4,
        "芯": 5,
        "星": 3,
        "匕": 1,
        "形": 2,
        "欣": 1,
        "锌": 1,
        "西": 1,
        "析": 1
    },
    "肺": {
        "朊": 7,
        "费": 1,
        "非": 2,
        "废": 1
    },
    "问": {
        "间": 175,
        "瘟": 67,
        "稳": 2,
        "温": 7,
        "闻": 3,
        "句": 1,
        "文": 7,
        "可": 1,
        "刁": 1
    },
    "媒": {
        "膜": 5,
        "美": 4,
        "梅": 4,
        "没": 10,
        "嫔": 15,
        "煤": 8,
        "眉": 2,
        "摸": 5,
        "帽": 1,
        "每": 1,
        "模": 1,
        "姨": 1
    },
    "拟": {
        "你": 59,
        "似": 5,
        "尼": 1,
        "呢": 1
    },
    "辛": {
        "莘": 34,
        "睾": 55,
        "羊": 25,
        "茎": 3,
        "幸": 84,
        "心": 30,
        "性": 8,
        "型": 13,
        "悻": 7,
        "紧": 7,
        "新": 4,
        "宰": 1,
        "举": 1,
        "信": 1
    },
    "炮": {
        "胞": 2,
        "咆": 17,
        "泡": 6,
        "传": 7
    },
    "份": {
        "分": 175,
        "愤": 1,
        "风": 1,
        "伪": 1,
        "奉": 1,
        "疯": 1
    },
    "本": {
        "东": 494,
        "苯": 65,
        "笨": 7,
        "别": 7,
        "办": 1,
        "奔": 1
    },
    "致": {
        "至": 168,
        "自": 32,
        "治": 6,
        "纹": 44,
        "緻": 6,
        "玫": 9,
        "鲛": 54,
        "置": 9,
        "知": 10,
        "制": 13,
        "志": 6,
        "之": 14,
        "支": 12,
        "汶": 3,
        "蚁": 2,
        "织": 1,
        "智": 7,
        "质": 2,
        "直": 2,
        "只": 3,
        "改": 1,
        "毂": 2,
        "痣": 1,
        "肢": 1,
        "颧": 1,
        "挚": 1
    },
    "吁": {
        "盱": 827,
        "叮": 24,
        "娱": 2,
        "嘘": 20,
        "与": 5
    },
    "现": {
        "线": 214,
        "砚": 218,
        "先": 153,
        "岘": 36,
        "馅": 25,
        "理": 7,
        "叨": 6,
        "视": 40,
        "县": 2,
        "限": 14,
        "觐": 52,
        "献": 3,
        "观": 19,
        "损": 11,
        "项": 7,
        "建": 9,
        "见": 8,
        "下": 7,
        "象": 3,
        "规": 21,
        "相": 5,
        "像": 2,
        "陷": 1,
        "显": 12,
        "鲜": 1,
        "仙": 2,
        "咸": 1,
        "皿": 2
    },
    "在": {
        "再": 360,
        "茌": 3672,
        "子": 29,
        "宰": 88,
        "存": 1045,
        "庄": 47,
        "石": 128,
        "右": 87,
        "奋": 15,
        "载": 17,
        "采": 1,
        "到": 1,
        "土": 6,
        "治": 1,
        "哉": 1,
        "遭": 1,
        "地": 1,
        "灾": 1
    },
    "没": {
        "每": 66,
        "设": 65,
        "美": 38,
        "媒": 4,
        "麽": 86,
        "浸": 6,
        "发": 60,
        "们": 20,
        "煤": 12,
        "汲": 3,
        "汶": 1,
        "反": 1,
        "度": 2,
        "霉": 1
    },
    "皇": {
        "逞": 3,
        "黄": 27,
        "雪": 17,
        "冒": 21,
        "宁": 9,
        "璜": 1,
        "呈": 1,
        "唱": 1,
        "宇": 1,
        "王": 1
    },
    "逐": {
        "促": 68,
        "灼": 2,
        "主": 2,
        "驻": 1,
        "煮": 1,
        "珠": 1,
        "祝": 1,
        "助": 1,
        "猪": 2,
        "注": 1
    },
    "特": {
        "牦": 76,
        "持": 96,
        "侍": 277,
        "忒": 13,
        "情": 150,
        "痔": 1,
        "题": 7,
        "辐": 1,
        "寺": 2,
        "菩": 7,
        "得": 1,
        "的": 1,
        "轩": 2,
        "将": 1
    },
    "发": {
        "友": 931,
        "怕": 7,
        "放": 1,
        "饭": 1,
        "珐": 1,
        "法": 10,
        "飞": 1,
        "阀": 1,
        "烦": 1,
        "凡": 1,
        "乏": 1,
        "繁": 1
    },
    "企": {
        "起": 15,
        "弃": 29,
        "气": 14,
        "器": 16,
        "启": 2,
        "旗": 9,
        "漆": 1,
        "契": 4,
        "期": 3,
        "七": 2,
        "琴": 1,
        "其": 1,
        "崎": 1,
        "奇": 1
    },
    "德": {
        "饽": 40,
        "清": 62,
        "膘": 142,
        "债": 6,
        "使": 102,
        "的": 86,
        "律": 2,
        "得": 87,
        "嫖": 18,
        "侥": 2,
        "庐": 3,
        "漕": 9,
        "猜": 17,
        "唔": 7,
        "虑": 1,
        "惩": 2,
        "痣": 2,
        "倘": 2,
        "僧": 1,
        "蕙": 4,
        "恶": 7,
        "亿": 1,
        "犹": 1,
        "萼": 2,
        "拱": 1,
        "蔑": 1
    },
    "练": {
        "连": 12,
        "鍊": 36,
        "联": 2,
        "恋": 4,
        "综": 7,
        "绍": 15,
        "缚": 6,
        "炼": 25,
        "鲸": 6,
        "脸": 1,
        "纫": 2,
        "泺": 5,
        "链": 7,
        "绮": 1,
        "量": 1
    },
    "习": {
        "失": 7,
        "惜": 7,
        "繫": 6,
        "系": 5,
        "息": 77,
        "起": 7,
        "係": 6,
        "时": 7,
        "喜": 1
    },
    "演": {
        "员": 9,
        "寅": 76,
        "潭": 12,
        "藻": 9,
        "言": 10,
        "颜": 3,
        "养": 2,
        "压": 1,
        "衍": 1,
        "眼": 13,
        "圆": 20,
        "研": 11,
        "延": 2,
        "渲": 5,
        "盐": 1,
        "庚": 7,
        "汶": 3,
        "庾": 1,
        "艳": 1,
        "清": 1,
        "严": 1,
        "逼": 1,
        "验": 1,
        "屋": 1
    },
    "止": {
        "只": 121,
        "纸": 2,
        "治": 2,
        "致": 1,
        "值": 2,
        "至": 13,
        "之": 20,
        "职": 4,
        "指": 3,
        "执": 2,
        "置": 2,
        "滞": 2,
        "制": 2,
        "知": 1,
        "直": 3,
        "织": 5
    },
    "派": {
        "排": 77,
        "怕": 8,
        "拍": 2,
        "牌": 1
    },
    "驻": {
        "蛀": 13,
        "朱": 1,
        "住": 7,
        "助": 2,
        "猪": 1,
        "骚": 2,
        "筑": 1
    },
    "他": {
        "它": 428,
        "她": 321,
        "牠": 44,
        "伽": 1,
        "大": 27,
        "塔": 4,
        "淘": 3,
        "踏": 1,
        "套": 1,
        "蒯": 3,
        "胎": 1,
        "谈": 1
    },
    "蔓": {
        "喧": 12,
        "菖": 122,
        "茴": 2,
        "熹": 9,
        "芎": 4,
        "曼": 1,
        "苜": 1
    },
    "伴": {
        "半": 2,
        "佯": 3,
        "班": 1,
        "俘": 1,
        "把": 1,
        "板": 2,
        "办": 6,
        "爸": 1,
        "版": 1
    },
    "奏": {
        "走": 2,
        "羞": 4,
        "做": 7,
        "作": 8,
        "凑": 2,
        "碧": 2,
        "萎": 6,
        "蓥": 1,
        "彗": 1
    },
    "们": {
        "麽": 163,
        "门": 269,
        "没": 14,
        "面": 7,
        "嫩": 7,
        "闷": 11,
        "闻": 7,
        "么": 1,
        "猛": 1
    },
    "第": {
        "筹": 319,
        "箔": 52,
        "嬉": 60,
        "策": 117,
        "弟": 15,
        "娼": 22,
        "簧": 31,
        "地": 16,
        "婧": 24,
        "芽": 3,
        "撂": 2,
        "滴": 1,
        "菇": 11,
        "笺": 26,
        "莆": 8,
        "底": 3,
        "低": 3,
        "菊": 2,
        "笛": 2,
        "鳄": 1,
        "鹅": 1,
        "箫": 1,
        "巍": 1
    },
    "被": {
        "波": 256,
        "袖": 432,
        "倍": 19,
        "背": 36,
        "备": 30,
        "呗": 15,
        "北": 18,
        "杯": 4,
        "陪": 1,
        "悲": 6,
        "卑": 2,
        "彼": 1,
        "袒": 13,
        "破": 5,
        "贝": 14,
        "辈": 12,
        "陂": 1,
        "披": 1,
        "焙": 1,
        "蓓": 1,
        "惫": 1
    },
    "客": {
        "害": 589,
        "菩": 36,
        "窖": 19,
        "可": 48,
        "宫": 97,
        "克": 17,
        "霁": 1,
        "课": 17,
        "吾": 27,
        "官": 1,
        "缂": 1,
        "科": 1,
        "刻": 1,
        "渴": 1,
        "艾": 1,
        "友": 1
    },
    "达": {
        "答": 207,
        "带": 1,
        "大": 32,
        "打": 39,
        "道": 2,
        "遮": 10,
        "拿": 7,
        "代": 1,
        "到": 1
    },
    "基": {
        "墓": 2696,
        "蒽": 119,
        "几": 12,
        "袁": 122,
        "记": 4,
        "甚": 4,
        "疆": 46,
        "暮": 162,
        "机": 11,
        "草": 54,
        "扈": 109,
        "鸡": 4,
        "击": 1,
        "蓦": 42,
        "蒙": 19,
        "技": 8,
        "绩": 1,
        "集": 2,
        "即": 1,
        "计": 1,
        "鲫": 1,
        "际": 1,
        "积": 2,
        "级": 4,
        "吉": 2,
        "激": 2,
        "继": 1,
        "阶": 1,
        "接": 1,
        "既": 3,
        "觊": 1,
        "今": 2,
        "皂": 1,
        "肌": 1
    },
    "源": {
        "原": 151,
        "媛": 2,
        "渊": 20,
        "员": 10,
        "缘": 4,
        "远": 1,
        "汰": 1,
        "元": 10,
        "歹": 2,
        "援": 7,
        "怨": 1,
        "圆": 1,
        "园": 11,
        "蓁": 1,
        "嫖": 1
    },
    "已": {
        "意": 5,
        "己": 1562,
        "以": 389,
        "医": 1,
        "一": 203,
        "巳": 34,
        "椅": 1,
        "依": 5,
        "怡": 2,
        "遗": 1,
        "谊": 1,
        "议": 1,
        "宜": 3,
        "乙": 8,
        "曰": 1,
        "疫": 1,
        "抑": 1,
        "义": 1,
        "矣": 1,
        "益": 1,
        "艺": 2,
        "易": 2,
        "蚁": 1
    },
    "札": {
        "孔": 84,
        "比": 1,
        "礼": 24,
        "化": 8
    },
    "真": {
        "莫": 692,
        "亘": 173,
        "振": 7,
        "证": 3,
        "这": 10,
        "怎": 10,
        "陈": 7,
        "盲": 10,
        "菖": 14,
        "棽": 1,
        "逗": 3,
        "首": 41,
        "寅": 1,
        "直": 1,
        "贡": 8,
        "百": 1,
        "正": 6,
        "只": 1,
        "郑": 1,
        "苜": 1
    },
    "增": {
        "墙": 545,
        "憎": 1036,
        "谱": 418,
        "唱": 75,
        "正": 9,
        "曾": 9,
        "郑": 7,
        "茁": 1,
        "培": 2
    },
    "办": {
        "刃": 153,
        "班": 43,
        "犯": 83,
        "帮": 13,
        "辨": 30,
        "亦": 24,
        "斑": 16,
        "拔": 1,
        "八": 1,
        "邦": 7,
        "力": 1,
        "把": 2,
        "半": 1,
        "吧": 2,
        "搬": 1,
        "版": 1
    },
    "韩": {
        "钝": 57,
        "讳": 335,
        "戟": 288,
        "邯": 1,
        "碲": 17,
        "寒": 4,
        "汉": 4,
        "掂": 1,
        "炜": 10,
        "汗": 1,
        "含": 1
    },
    "麻": {
        "马": 16,
        "厢": 3,
        "嘛": 9,
        "痲": 7,
        "妈": 1,
        "骂": 1,
        "么": 1
    },
    "段": {
        "断": 145,
        "殴": 15,
        "股": 8,
        "端": 3
    },
    "梵": {
        "芫": 9,
        "奄": 1,
        "荒": 1,
        "淹": 1
    },
    "福": {
        "癌": 24,
        "腹": 7,
        "服": 139,
        "副": 7,
        "隔": 53,
        "付": 3,
        "辅": 1,
        "扶": 1,
        "唱": 35,
        "届": 1,
        "袖": 32,
        "窟": 7,
        "复": 2,
        "扈": 2,
        "夫": 4,
        "幅": 3,
        "涪": 2,
        "富": 2,
        "禧": 2,
        "府": 1,
        "浮": 1,
        "附": 1,
        "负": 1,
        "倡": 2,
        "抚": 1,
        "弗": 2,
        "孢": 1,
        "隅": 1,
        "腐": 1,
        "捅": 1,
        "耐": 1,
        "伏": 2,
        "袱": 1,
        "护": 1,
        "敷": 1
    },
    "戴": {
        "带": 227,
        "成": 30,
        "崴": 20,
        "截": 39,
        "大": 9,
        "载": 59,
        "待": 4,
        "或": 8,
        "哉": 2,
        "虱": 7,
        "玳": 1,
        "代": 2,
        "戟": 2
    },
    "千": {
        "干": 5947,
        "前": 4,
        "签": 8,
        "谦": 1,
        "欠": 1,
        "钱": 2,
        "芊": 1,
        "迁": 2
    },
    "黑": {
        "熙": 40,
        "囝": 13,
        "栗": 5,
        "照": 25,
        "史": 6,
        "票": 7,
        "嘿": 3,
        "田": 11,
        "噩": 4,
        "寰": 3,
        "巽": 2,
        "里": 1,
        "瞎": 1,
        "蹊": 2,
        "雳": 1
    },
    "剃": {
        "提": 3
    },
    "竞": {
        "净": 2,
        "竟": 84,
        "菀": 46,
        "敬": 3,
        "淨": 6,
        "经": 13,
        "金": 1,
        "进": 9,
        "镜": 2,
        "灵": 3,
        "浸": 1,
        "禁": 2,
        "壳": 7,
        "景": 1,
        "兄": 1,
        "晋": 1,
        "近": 4,
        "兑": 1,
        "劲": 8,
        "鲸": 1,
        "霓": 2,
        "尽": 1,
        "宽": 1,
        "靖": 1,
        "今": 1,
        "静": 1
    },
    "届": {
        "介": 107,
        "街": 4,
        "结": 1,
        "扁": 26,
        "膳": 4,
        "界": 3,
        "雇": 2,
        "节": 4,
        "季": 3,
        "解": 2,
        "戒": 1
    },
    "情": {
        "厝": 80,
        "悟": 233,
        "请": 62,
        "琴": 2,
        "唐": 31,
        "清": 166,
        "胃": 46,
        "恬": 119,
        "惰": 71,
        "景": 20,
        "眉": 21,
        "幅": 1,
        "忏": 2,
        "件": 83,
        "型": 7,
        "青": 27,
        "性": 7,
        "起": 1,
        "禽": 8,
        "悄": 10,
        "亲": 2,
        "慵": 12,
        "懵": 3,
        "帽": 1,
        "轻": 2,
        "警": 7,
        "严": 1,
        "秦": 1,
        "盾": 2,
        "顷": 1
    },
    "鲜": {
        "苏": 64,
        "仙": 2,
        "线": 2,
        "骥": 11,
        "显": 1,
        "先": 1,
        "现": 5
    },
    "球": {
        "撼": 4,
        "琢": 12,
        "悚": 55,
        "求": 92,
        "豫": 89,
        "蕨": 225,
        "楝": 12,
        "珥": 6,
        "搽": 8,
        "拣": 15,
        "王": 1,
        "涞": 3,
        "就": 7,
        "秋": 2,
        "撕": 1
    },
    "攸": {
        "悠": 72
    },
    "布": {
        "怖": 54,
        "市": 619,
        "不": 40,
        "摆": 16,
        "佈": 53,
        "部": 65,
        "步": 1,
        "补": 1
    },
    "赢": {
        "瀛": 62,
        "盲": 45,
        "靛": 37,
        "鄙": 32,
        "亩": 15,
        "英": 3,
        "影": 3,
        "盈": 3,
        "莹": 1,
        "迎": 2,
        "翩": 1,
        "应": 1
    },
    "善": {
        "彗": 6,
        "莆": 29,
        "上": 19,
        "箬": 18,
        "熹": 23,
        "菩": 27,
        "盖": 1,
        "珊": 1,
        "蔫": 5,
        "山": 1,
        "口": 1
    },
    "地": {
        "第": 53,
        "她": 19,
        "的": 866,
        "池": 104,
        "得": 211,
        "他": 11,
        "待": 16,
        "低": 10,
        "底": 3,
        "慢": 17,
        "弟": 10,
        "坻": 7,
        "帝": 3,
        "敌": 1,
        "递": 4,
        "滴": 1,
        "蒂": 1
    },
    "官": {
        "宫": 4724,
        "莒": 284,
        "馆": 1,
        "关": 9,
        "宙": 27,
        "目": 11,
        "吕": 7,
        "言": 7,
        "观": 8,
        "门": 1,
        "光": 3
    },
    "脑": {
        "恼": 130,
        "胭": 1
    },
    "以": {
        "已": 521,
        "一": 668,
        "１": 2,
        "仪": 13,
        "亿": 8,
        "意": 116,
        "遗": 8,
        "依": 86,
        "疑": 7,
        "医": 3,
        "引": 1,
        "易": 7,
        "义": 4,
        "因": 3,
        "议": 2,
        "益": 1,
        "与": 7,
        "移": 2,
        "趴": 1,
        "乙": 4,
        "有": 1,
        "隐": 1,
        "翼": 1,
        "异": 2,
        "椅": 2,
        "铡": 1,
        "宜": 1,
        "艺": 2,
        "助": 1,
        "耿": 1,
        "印": 1,
        "又": 1
    },
    "题": {
        "提": 91,
        "匙": 63,
        "露": 37,
        "蔻": 54,
        "体": 5,
        "霾": 8,
        "颢": 2,
        "烦": 6,
        "犀": 1,
        "藿": 1,
        "噩": 1
    },
    "陪": {
        "配": 26,
        "部": 21,
        "赔": 26,
        "隅": 3,
        "倍": 8,
        "啬": 1,
        "暗": 5,
        "裴": 1,
        "瞎": 3,
        "陆": 1,
        "被": 2,
        "背": 1,
        "培": 2,
        "琣": 1
    },
    "只": {
        "支": 18,
        "指": 259,
        "之": 10,
        "止": 54,
        "知": 8,
        "直": 21,
        "职": 7,
        "制": 2,
        "汁": 2,
        "智": 5,
        "肢": 2,
        "至": 3,
        "值": 5,
        "脂": 1,
        "芝": 1,
        "纸": 1,
        "质": 1,
        "执": 1,
        "致": 1,
        "旨": 1,
        "自": 1,
        "秩": 1
    },
    "指": {
        "只": 30,
        "致": 2,
        "楷": 107,
        "滔": 87,
        "捐": 60,
        "直": 19,
        "诣": 38,
        "旨": 72,
        "眉": 32,
        "知": 12,
        "之": 9,
        "职": 13,
        "支": 2,
        "值": 5,
        "执": 1,
        "纸": 4,
        "治": 1,
        "枝": 1,
        "质": 4,
        "志": 4,
        "至": 3,
        "置": 2,
        "植": 1,
        "制": 5,
        "悄": 1,
        "稚": 1,
        "织": 1
    },
    "声": {
        "启": 109,
        "生": 120,
        "肩": 46,
        "眉": 16,
        "什": 1,
        "芦": 18,
        "吉": 27,
        "牲": 1,
        "申": 1
    },
    "强": {
        "遢": 107,
        "涅": 1,
        "抢": 11,
        "逞": 17,
        "长": 7,
        "墙": 4,
        "湟": 2
    },
    "每": {
        "美": 133,
        "没": 63,
        "煤": 10,
        "笛": 78,
        "亩": 2,
        "梅": 7,
        "迷": 7,
        "枚": 7,
        "海": 7,
        "母": 8,
        "妹": 1,
        "眉": 2,
        "某": 1
    },
    "结": {
        "鳕": 166,
        "纬": 65,
        "姐": 1,
        "纪": 11,
        "洁": 4,
        "节": 7,
        "介": 1,
        "接": 3,
        "极": 3,
        "计": 2,
        "基": 1,
        "启": 1,
        "阶": 1,
        "佶": 1,
        "机": 1
    },
    "尽": {
        "殷": 4,
        "禁": 38,
        "竟": 77,
        "近": 77,
        "进": 98,
        "儘": 24,
        "仅": 75,
        "静": 6,
        "境": 1,
        "劲": 2,
        "腰": 3,
        "尺": 6,
        "经": 2,
        "紧": 1,
        "敬": 1,
        "即": 7,
        "今": 4,
        "晋": 1,
        "精": 1,
        "遏": 1
    },
    "部": {
        "郜": 325,
        "邹": 168,
        "音": 55,
        "补": 4,
        "不": 129,
        "布": 8,
        "步": 132,
        "捕": 1,
        "邰": 4,
        "韶": 1,
        "罐": 1,
        "叩": 1,
        "首": 1,
        "邛": 1
    },
    "谈": {
        "淡": 118,
        "炎": 171,
        "他": 6,
        "堂": 2,
        "抉": 4,
        "妖": 2,
        "伙": 18,
        "爽": 3,
        "谦": 17,
        "读": 3,
        "谭": 2,
        "探": 2,
        "诙": 4,
        "灰": 1,
        "恢": 1,
        "摊": 1,
        "檀": 1
    },
    "的": {
        "个": 19,
        "地": 39,
        "迪": 77,
        "得": 470,
        "德": 19,
        "贞": 16,
        "源": 1,
        "色": 3,
        "热": 1,
        "特": 1,
        "了": 2
    },
    "说": {
        "所": 86,
        "院": 7,
        "书": 7,
        "皖": 39,
        "瑳": 1,
        "受": 7,
        "搓": 1,
        "工": 1,
        "输": 1,
        "噶": 1,
        "叔": 1
    },
    "和": {
        "禾": 18,
        "桐": 43,
        "何": 43,
        "阳": 283,
        "合": 84,
        "帼": 214,
        "而": 27,
        "粕": 32,
        "河": 27,
        "租": 37,
        "甜": 18,
        "炯": 23,
        "核": 21,
        "寒": 2,
        "看": 1,
        "盒": 12,
        "相": 2,
        "耙": 3,
        "喝": 2,
        "祖": 2,
        "口": 1,
        "还": 1,
        "扣": 1,
        "胭": 1,
        "含": 1,
        "旧": 1,
        "很": 2,
        "呵": 2
    },
    "薄": {
        "蔫": 4,
        "菖": 30,
        "溥": 8,
        "淳": 1,
        "踵": 1,
        "苘": 2,
        "搏": 1,
        "博": 1,
        "波": 1,
        "趋": 2,
        "箔": 1,
        "清": 1,
        "渲": 1
    },
    "法": {
        "去": 490,
        "话": 8,
        "歹": 15,
        "废": 85,
        "发": 35,
        "反": 6,
        "选": 16,
        "麦": 4,
        "薯": 3,
        "饭": 2,
        "伐": 1,
        "洁": 1,
        "旌": 2,
        "志": 1,
        "讳": 1,
        "罚": 1,
        "返": 1,
        "凡": 1
    },
    "车": {
        "荤": 130,
        "轫": 98,
        "且": 45,
        "芘": 106,
        "牢": 26,
        "王": 22,
        "茸": 35,
        "厕": 7,
        "著": 1,
        "者": 7
    },
    "至": {
        "止": 15,
        "致": 96,
        "垄": 42,
        "歪": 29,
        "奎": 152,
        "之": 26,
        "稚": 1,
        "玄": 1,
        "置": 4,
        "质": 6,
        "支": 3,
        "只": 9,
        "制": 5,
        "智": 3,
        "彗": 9,
        "指": 3,
        "治": 5,
        "织": 1,
        "壹": 12,
        "纸": 1,
        "志": 6,
        "值": 5,
        "土": 1,
        "殖": 2,
        "知": 2,
        "窒": 1,
        "直": 3,
        "旨": 1
    },
    "是": {
        "罡": 1588,
        "式": 41,
        "逞": 770,
        "拾": 1,
        "事": 256,
        "时": 55,
        "蛊": 410,
        "室": 21,
        "施": 20,
        "啻": 7,
        "十": 58,
        "皇": 118,
        "昱": 268,
        "识": 9,
        "势": 9,
        "释": 2,
        "属": 7,
        "示": 14,
        "实": 50,
        "视": 40,
        "失": 14,
        "市": 62,
        "世": 16,
        "试": 27,
        "使": 30,
        "士": 19,
        "食": 8,
        "饰": 4,
        "适": 12,
        "石": 5,
        "尸": 7,
        "师": 10,
        "史": 4,
        "正": 3,
        "系": 2,
        "侍": 2,
        "足": 1,
        "直": 1,
        "係": 6,
        "氏": 3,
        "诗": 3,
        "社": 1,
        "疆": 1
    },
    "持": {
        "诗": 69,
        "菩": 1,
        "情": 123,
        "拮": 1,
        "特": 106,
        "吃": 13,
        "侍": 117,
        "待": 100,
        "痔": 64,
        "此": 7,
        "抬": 5,
        "寺": 15,
        "池": 1,
        "搐": 3,
        "炽": 1,
        "捐": 2,
        "掩": 1,
        "迟": 3,
        "扦": 1,
        "驰": 1
    },
    "莲": {
        "连": 65,
        "联": 2,
        "链": 1
    },
    "迟": {
        "退": 2,
        "持": 18,
        "只": 7,
        "赤": 30,
        "吃": 6,
        "驰": 2
    },
    "及": {
        "级": 28,
        "机": 7,
        "急": 111,
        "基": 4,
        "即": 52,
        "计": 17,
        "节": 2,
        "集": 5,
        "起": 102,
        "击": 6,
        "积": 5,
        "家": 4,
        "近": 1,
        "疾": 2,
        "极": 6,
        "杰": 4,
        "棘": 1,
        "寄": 2,
        "几": 5,
        "既": 1,
        "籍": 4,
        "进": 1,
        "季": 2,
        "绩": 1,
        "吉": 3,
        "继": 2,
        "今": 1,
        "洁": 2,
        "辑": 1,
        "尽": 1,
        "解": 1,
        "价": 1
    },
    "项": {
        "向": 28,
        "顶": 2285,
        "顷": 369,
        "像": 27,
        "湘": 3,
        "祥": 1,
        "箱": 3,
        "乡": 2,
        "相": 6,
        "香": 2,
        "想": 5,
        "橡": 1,
        "象": 5,
        "丽": 1,
        "巷": 2,
        "羡": 2
    },
    "驾": {
        "价": 4,
        "骂": 57,
        "加": 2,
        "硐": 14,
        "家": 6,
        "唱": 17,
        "架": 1,
        "叫": 1,
        "霉": 1,
        "教": 1,
        "嫁": 1
    },
    "克": {
        "壳": 6,
        "芜": 128,
        "竟": 311,
        "刻": 140,
        "剋": 6,
        "可": 23,
        "科": 9,
        "客": 21,
        "课": 3,
        "颗": 4,
        "柯": 1
    },
    "民": {
        "命": 105,
        "昆": 560,
        "冒": 218,
        "展": 430,
        "圈": 37,
        "名": 68,
        "庚": 212,
        "觅": 2,
        "明": 22,
        "琵": 21,
        "尾": 4,
        "迷": 1,
        "鹿": 13,
        "米": 1,
        "宙": 11,
        "敏": 3,
        "冥": 1
    },
    "驱": {
        "抠": 2,
        "去": 2,
        "讴": 3
    },
    "另": {
        "令": 168
    },
    "终": {
        "总": 126,
        "中": 25,
        "重": 11,
        "佟": 47,
        "忠": 3,
        "咚": 8,
        "钟": 8,
        "绥": 1,
        "种": 7,
        "众": 1
    },
    "场": {
        "砀": 389,
        "常": 16,
        "汤": 13,
        "长": 39,
        "敞": 1,
        "厂": 32,
        "产": 2,
        "张": 7,
        "畅": 10,
        "肠": 3,
        "炀": 1
    },
    "扣": {
        "旧": 5,
        "汨": 2,
        "括": 7,
        "蛔": 9,
        "口": 3,
        "掴": 11
    },
    "任": {
        "忍": 94,
        "人": 28,
        "认": 83,
        "妊": 1,
        "仍": 1,
        "刃": 1
    },
    "报": {
        "撮": 3426,
        "振": 71,
        "包": 5,
        "掴": 120,
        "保": 7,
        "辰": 95,
        "偎": 172,
        "爆": 21,
        "豹": 4,
        "猥": 5,
        "抱": 8,
        "椴": 8,
        "八": 1,
        "宝": 3,
        "暴": 5,
        "幅": 1,
        "爸": 1,
        "饱": 2,
        "鲍": 1
    },
    "希": {
        "市": 6,
        "席": 8,
        "磊": 90,
        "布": 50,
        "西": 6,
        "请": 124,
        "习": 61,
        "杀": 63,
        "系": 8,
        "蒜": 55,
        "萧": 25,
        "嘻": 2,
        "洗": 7,
        "惰": 9,
        "熹": 1,
        "欣": 5,
        "喜": 8,
        "熙": 1,
        "昔": 1,
        "蔫": 5,
        "曦": 3,
        "夕": 1,
        "帘": 1,
        "兮": 1,
        "溪": 2,
        "息": 1,
        "奚": 1,
        "需": 1,
        "桁": 1,
        "锡": 1
    },
    "险": {
        "睑": 226,
        "线": 5,
        "先": 2,
        "金": 5,
        "显": 6,
        "闲": 1,
        "蚬": 2,
        "仙": 1,
        "想": 2,
        "衔": 1,
        "咸": 1,
        "享": 1,
        "嫌": 2,
        "限": 1,
        "现": 1
    },
    "滑": {
        "涓": 239,
        "焉": 9,
        "眉": 10,
        "花": 10,
        "华": 2,
        "消": 3,
        "化": 8,
        "划": 2,
        "渭": 3,
        "厝": 2,
        "话": 5,
        "骨": 2,
        "画": 1,
        "滞": 1,
        "哗": 1
    },
    "未": {
        "末": 5101,
        "位": 27,
        "违": 2,
        "耒": 455,
        "宋": 402,
        "味": 9,
        "为": 118,
        "夫": 2,
        "猬": 1,
        "卫": 5,
        "微": 7,
        "围": 3,
        "来": 4,
        "委": 3,
        "威": 1,
        "胃": 5,
        "魏": 2,
        "畏": 1,
        "卡": 2,
        "伟": 1,
        "慰": 1,
        "维": 1
    },
    "破": {
        "被": 38,
        "波": 119,
        "魄": 1,
        "砸": 17,
        "坡": 9,
        "硒": 2,
        "迫": 2
    },
    "柱": {
        "住": 45,
        "枉": 1,
        "桩": 2,
        "蛛": 1,
        "庄": 1
    },
    "面": {
        "而": 159,
        "眠": 1,
        "免": 2,
        "麵": 6
    },
    "抢": {
        "强": 108,
        "枪": 11,
        "沧": 7,
        "墙": 1,
        "前": 1
    },
    "度": {
        "痘": 250,
        "都": 26,
        "厘": 58,
        "厦": 208,
        "读": 3,
        "渡": 49,
        "肚": 12,
        "毒": 2,
        "独": 1,
        "顿": 2,
        "妒": 1,
        "杜": 2,
        "路": 7,
        "督": 1,
        "赌": 1,
        "镀": 2,
        "多": 5
    },
    "茶": {
        "荼": 57,
        "查": 1
    },
    "博": {
        "溥": 189,
        "亳": 1,
        "伯": 4,
        "波": 19,
        "播": 14,
        "懵": 1,
        "渤": 1,
        "薄": 3,
        "桓": 1,
        "泊": 2,
        "勃": 2,
        "傅": 2,
        "搏": 1,
        "嘻": 3,
        "慎": 2
    },
    "一": {
        "以": 407,
        "已": 126,
        "移": 30,
        "因": 72,
        "议": 10,
        "医": 30,
        "依": 48,
        "也": 75,
        "伊": 81,
        "衣": 32,
        "意": 60,
        "疑": 19,
        "漪": 2,
        "易": 23,
        "黟": 1,
        "阴": 2,
        "谊": 7,
        "亿": 58,
        "音": 3,
        "乙": 1,
        "宜": 8,
        "异": 17,
        "体": 14,
        "义": 10,
        "艺": 10,
        "疫": 23,
        "忆": 2,
        "翼": 2,
        "倚": 7,
        "椅": 1,
        "引": 2,
        "仪": 11,
        "亦": 1,
        "毅": 3,
        "绎": 1,
        "益": 2,
        "译": 1,
        "瘾": 1,
        "溢": 4,
        "姨": 2,
        "夷": 2,
        "屹": 2,
        "遗": 5,
        "殷": 1,
        "银": 1,
        "蚁": 1
    },
    "市": {
        "是": 300,
        "史": 4,
        "失": 7,
        "事": 25,
        "石": 26,
        "司": 14,
        "拾": 2,
        "式": 10,
        "室": 30,
        "视": 7,
        "试": 38,
        "始": 3,
        "世": 32,
        "饰": 2,
        "食": 1,
        "士": 10,
        "诗": 3,
        "氏": 2,
        "示": 2,
        "时": 9,
        "势": 8,
        "师": 9,
        "适": 5,
        "十": 11,
        "实": 7,
        "识": 1
    },
    "油": {
        "涠": 1305,
        "庙": 52,
        "有": 39,
        "扭": 43,
        "歹": 2,
        "游": 2,
        "由": 2,
        "甜": 1,
        "又": 1,
        "友": 1,
        "鼬": 1
    },
    "因": {
        "应": 207,
        "囚": 481,
        "意": 88,
        "引": 14,
        "音": 18,
        "一": 13,
        "以": 27,
        "英": 15,
        "樱": 2,
        "颖": 1,
        "营": 16,
        "阴": 14,
        "婴": 9,
        "银": 3,
        "荫": 2,
        "影": 2,
        "印": 1,
        "医": 1,
        "硬": 6,
        "姻": 1,
        "赢": 1,
        "殷": 1,
        "鹰": 2,
        "益": 1,
        "鹦": 1,
        "茵": 1,
        "迎": 1
    },
    "峰": {
        "锋": 60,
        "峄": 40,
        "峥": 48,
        "分": 3,
        "峭": 8,
        "丰": 5,
        "风": 13,
        "脯": 3,
        "腊": 1,
        "峙": 2
    },
    "暑": {
        "苏": 8,
        "署": 40,
        "数": 1,
        "束": 1
    },
    "假": {
        "嘉": 8,
        "家": 92,
        "儡": 4,
        "价": 8,
        "佃": 7,
        "懦": 6,
        "懵": 3,
        "加": 3,
        "娇": 1,
        "佣": 7,
        "架": 9,
        "暇": 7,
        "见": 1,
        "倾": 1,
        "徦": 2,
        "儒": 1,
        "甲": 3,
        "僻": 1,
        "贾": 2,
        "嫁": 1,
        "宙": 1,
        "钾": 1
    },
    "无": {
        "物": 11,
        "五": 18,
        "不": 7,
        "乌": 4,
        "武": 2,
        "污": 2,
        "吴": 10,
        "于": 1,
        "唔": 9,
        "舞": 2,
        "婺": 1,
        "鹉": 2,
        "务": 2,
        "午": 2,
        "吾": 1
    },
    "聊": {
        "料": 8,
        "联": 62,
        "了": 11,
        "暸": 7,
        "劳": 7,
        "职": 1
    },
    "还": {
        "骇": 7,
        "好": 43,
        "环": 11,
        "海": 31,
        "换": 9,
        "和": 7,
        "花": 2,
        "返": 7,
        "划": 1,
        "黄": 2,
        "害": 1,
        "欢": 1
    },
    "除": {
        "出": 70,
        "楚": 4,
        "处": 5,
        "赊": 56,
        "触": 1,
        "徐": 1,
        "隙": 4,
        "初": 4,
        "厨": 1,
        "储": 1,
        "黜": 1
    },
    "泓": {
        "红": 1
    },
    "俄": {
        "愤": 165,
        "陇": 209,
        "供": 127,
        "胧": 4,
        "锻": 4,
        "哦": 6,
        "峨": 1
    },
    "蒲": {
        "莆": 28,
        "薄": 7,
        "请": 5,
        "濡": 27,
        "浦": 11,
        "菩": 1,
        "铺": 1
    },
    "亭": {
        "寞": 2,
        "亨": 22,
        "唁": 8,
        "信": 2,
        "停": 2,
        "熹": 6,
        "卓": 3,
        "听": 2,
        "逼": 1,
        "皂": 2,
        "串": 1,
        "婷": 11,
        "崇": 1,
        "寅": 1
    },
    "却": {
        "欲": 94,
        "扣": 43,
        "确": 70,
        "郤": 1,
        "怯": 15,
        "即": 1,
        "去": 13,
        "雀": 5,
        "缺": 4,
        "谷": 1
    },
    "合": {
        "台": 986,
        "喝": 5,
        "格": 7,
        "和": 58,
        "着": 86,
        "何": 44,
        "盒": 7,
        "河": 9,
        "核": 6,
        "荷": 3,
        "禾": 2
    },
    "如": {
        "日": 40,
        "蛔": 90,
        "入": 110,
        "叩": 30,
        "嚅": 1,
        "知": 7,
        "儒": 3,
        "茹": 1,
        "姐": 1,
        "乳": 1
    },
    "帝": {
        "蒂": 5,
        "帘": 9,
        "巾": 1,
        "蔫": 1,
        "地": 1
    },
    "尔": {
        "而": 132,
        "二": 11,
        "小": 22,
        "耳": 4,
        "穴": 1,
        "儿": 13,
        "洱": 1,
        "饵": 1
    },
    "光": {
        "阳": 84,
        "观": 10,
        "广": 20,
        "关": 3,
        "管": 1,
        "官": 1
    },
    "期": {
        "朗": 253,
        "其": 113,
        "气": 7,
        "祈": 59,
        "七": 28,
        "级": 17,
        "阴": 93,
        "器": 9,
        "奇": 4,
        "汽": 1,
        "请": 7,
        "起": 12,
        "棋": 2,
        "齐": 2,
        "真": 1,
        "习": 1,
        "月": 1,
        "妻": 4,
        "欺": 1,
        "弃": 2,
        "亲": 1
    },
    "旅": {
        "吕": 79,
        "路": 27,
        "旋": 6,
        "陆": 8,
        "流": 26,
        "玈": 28,
        "卢": 9,
        "录": 20,
        "茄": 7,
        "履": 1,
        "滤": 1
    },
    "付": {
        "负": 105,
        "附": 77,
        "咐": 12,
        "赋": 1,
        "府": 10,
        "腹": 2,
        "富": 1,
        "父": 3,
        "赴": 1,
        "副": 1,
        "复": 4,
        "服": 2
    },
    "产": {
        "严": 65,
        "芦": 2,
        "长": 4,
        "厂": 1,
        "茶": 1,
        "展": 16,
        "广": 3,
        "场": 5,
        "铲": 3,
        "差": 1,
        "泮": 1,
        "常": 1
    },
    "太": {
        "大": 116,
        "泰": 10,
        "台": 22,
        "汰": 1,
        "胎": 2,
        "他": 2,
        "态": 3,
        "钛": 1,
        "踏": 1,
        "它": 1
    },
    "青": {
        "胃": 315,
        "吉": 27,
        "请": 24,
        "清": 18,
        "亲": 18,
        "精": 7,
        "情": 15,
        "盲": 19,
        "轻": 4,
        "菖": 1,
        "看": 2,
        "勤": 1,
        "芹": 1,
        "庆": 1
    },
    "递": {
        "地": 3,
        "遢": 7
    },
    "补": {
        "步": 3,
        "布": 2,
        "部": 11,
        "捕": 38,
        "仆": 4,
        "不": 17,
        "卜": 1
    },
    "板": {
        "版": 133,
        "皈": 5,
        "半": 2,
        "把": 2,
        "办": 1,
        "本": 1,
        "班": 1
    },
    "替": {
        "蔷": 13,
        "梯": 1,
        "题": 1,
        "贴": 1,
        "警": 1,
        "体": 2,
        "提": 3,
        "彗": 5,
        "铁": 1
    },
    "彩": {
        "采": 190,
        "菜": 1,
        "财": 2,
        "影": 4,
        "才": 1
    },
    "拳": {
        "全": 34,
        "券": 8,
        "卷": 1,
        "菅": 17,
        "菩": 2,
        "萼": 1,
        "彗": 5,
        "权": 4,
        "蒜": 1
    },
    "之": {
        "纸": 3,
        "久": 93,
        "知": 60,
        "治": 2,
        "枝": 1,
        "这": 7,
        "指": 9,
        "质": 2,
        "只": 30,
        "至": 38,
        "子": 8,
        "值": 20,
        "置": 2,
        "支": 14,
        "制": 13,
        "直": 12,
        "汁": 3,
        "志": 4,
        "者": 1,
        "栀": 2,
        "蜘": 1,
        "职": 6,
        "自": 7,
        "止": 1,
        "织": 3,
        "脂": 1,
        "侄": 1,
        "肢": 1
    },
    "保": {
        "佛": 84,
        "旧": 4,
        "供": 44,
        "儡": 42,
        "俚": 30,
        "堡": 3,
        "傈": 19,
        "慢": 4,
        "屎": 47,
        "侯": 12,
        "僳": 8,
        "愣": 5,
        "宝": 20,
        "帮": 8,
        "抱": 2,
        "侵": 13,
        "便": 14,
        "包": 5,
        "傀": 7,
        "偏": 2,
        "报": 2,
        "憬": 4,
        "吧": 1,
        "呆": 1,
        "把": 1,
        "惶": 1,
        "偃": 1
    },
    "五": {
        "丑": 176,
        "物": 5,
        "无": 24,
        "污": 10,
        "吴": 8,
        "武": 23,
        "误": 2,
        "屋": 1,
        "舞": 6,
        "务": 3,
        "唔": 3,
        "雾": 1,
        "午": 6,
        "婺": 2,
        "伍": 1,
        "梧": 1
    },
    "提": {
        "湟": 241,
        "冒": 28,
        "拈": 71,
        "扮": 39,
        "捏": 60,
        "题": 87,
        "罡": 40,
        "聂": 21,
        "握": 2,
        "揩": 6,
        "憬": 8,
        "拐": 28,
        "体": 18,
        "赭": 1,
        "撂": 11,
        "捉": 8,
        "铁": 1,
        "蔑": 1,
        "楚": 3,
        "腊": 1,
        "嫂": 4,
        "逻": 3,
        "扭": 3,
        "蹄": 2,
        "寇": 1,
        "踢": 1,
        "赶": 1,
        "护": 1,
        "贴": 1
    },
    "人": {
        "仁": 88,
        "仍": 34,
        "任": 14,
        "认": 3,
        "犬": 1,
        "了": 1
    },
    "游": {
        "有": 85,
        "流": 15,
        "邮": 3,
        "沥": 17,
        "友": 4,
        "用": 7,
        "油": 4,
        "涟": 1,
        "由": 1,
        "悠": 1,
        "旖": 1,
        "漩": 1
    },
    "身": {
        "深": 9,
        "生": 316,
        "舅": 77,
        "寅": 9,
        "申": 4,
        "升": 8,
        "房": 6,
        "笙": 1,
        "声": 7,
        "神": 1,
        "设": 4,
        "牲": 2,
        "盛": 1,
        "甚": 1,
        "胜": 1,
        "伸": 1,
        "省": 1
    },
    "践": {
        "溅": 44,
        "间": 13,
        "建": 1,
        "件": 2
    },
    "领": {
        "玲": 3,
        "浈": 146,
        "顶": 127,
        "项": 2,
        "陵": 1,
        "岭": 1,
        "另": 1,
        "颌": 15,
        "零": 4,
        "令": 1,
        "镀": 8,
        "敛": 1,
        "铃": 1,
        "簧": 4,
        "须": 2,
        "菠": 1,
        "灵": 1,
        "烦": 1,
        "箔": 1,
        "页": 2,
        "疲": 1,
        "林": 1
    },
    "大": {
        "犬": 920,
        "到": 10,
        "打": 126,
        "他": 97,
        "待": 3,
        "达": 1,
        "导": 2,
        "瘩": 2,
        "一": 7,
        "天": 2,
        "但": 6,
        "代": 1,
        "道": 1,
        "答": 9,
        "旦": 1,
        "丹": 1,
        "弹": 3,
        "祷": 1,
        "搭": 2,
        "太": 1,
        "蛋": 1
    },
    "与": {
        "于": 208,
        "娱": 3,
        "玉": 3,
        "语": 20,
        "余": 7,
        "欲": 2,
        "鱼": 17,
        "瑜": 1,
        "寓": 1,
        "羽": 4,
        "予": 6,
        "宇": 12,
        "育": 4,
        "雨": 14,
        "渔": 2,
        "预": 6,
        "遇": 1,
        "阅": 1,
        "允": 1,
        "以": 2,
        "约": 1,
        "逾": 1,
        "舆": 2,
        "运": 2,
        "御": 1,
        "云": 2,
        "月": 1,
        "菅": 1
    },
    "早": {
        "旱": 1148,
        "阜": 63,
        "覃": 75,
        "造": 1,
        "着": 12,
        "找": 7,
        "臣": 1,
        "睾": 2,
        "澡": 1,
        "著": 2,
        "遭": 1,
        "荤": 1
    },
    "晚": {
        "碗": 70,
        "眠": 36,
        "完": 15,
        "万": 5,
        "湾": 7,
        "唤": 48,
        "挽": 8,
        "王": 2,
        "玩": 9,
        "午": 7,
        "睁": 3,
        "网": 7,
        "丸": 1,
        "婉": 1,
        "望": 1
    },
    "缉": {
        "绢": 62,
        "级": 1,
        "激": 7,
        "看": 5,
        "逞": 2,
        "涓": 9,
        "硐": 2,
        "唱": 1,
        "眉": 2,
        "铜": 3
    },
    "传": {
        "伟": 65,
        "恬": 15,
        "专": 7,
        "穿": 10,
        "拆": 7,
        "转": 65,
        "船": 8,
        "川": 2,
        "借": 1,
        "床": 1
    },
    "女": {
        "努": 191,
        "怒": 28,
        "艾": 197,
        "奴": 125
    },
    "生": {
        "师": 7,
        "身": 462,
        "主": 274,
        "审": 40,
        "些": 10,
        "上": 41,
        "升": 15,
        "设": 7,
        "神": 12,
        "僧": 6,
        "剩": 2,
        "衡": 7,
        "声": 31,
        "伤": 7,
        "胜": 2,
        "森": 8,
        "损": 7,
        "牲": 7,
        "圣": 2,
        "深": 1,
        "笙": 1,
        "省": 1,
        "伸": 1,
        "三": 1
    },
    "久": {
        "就": 81,
        "欠": 19,
        "九": 33,
        "救": 7,
        "旧": 10
    },
    "获": {
        "茯": 200,
        "荻": 162,
        "或": 10,
        "货": 16,
        "犹": 14,
        "惑": 2,
        "火": 3,
        "狄": 4,
        "狱": 7,
        "护": 1,
        "霍": 1,
        "活": 2,
        "伙": 1
    },
    "七": {
        "西": 126,
        "其": 35,
        "起": 14,
        "企": 1,
        "汽": 6,
        "欺": 4,
        "期": 44,
        "妻": 3,
        "奇": 2,
        "齐": 3,
        "气": 8,
        "凄": 1,
        "弃": 1,
        "侵": 1,
        "棋": 3,
        "琪": 2,
        "器": 2,
        "漆": 2,
        "祈": 1,
        "亲": 1,
        "戚": 1
    },
    "锅": {
        "谒": 1,
        "过": 3,
        "咕": 1,
        "国": 2
    },
    "坦": {
        "但": 172,
        "怕": 69,
        "掴": 1,
        "唱": 14,
        "扭": 2,
        "钽": 2,
        "汨": 9,
        "旧": 2,
        "阳": 1,
        "他": 1,
        "谈": 2
    },
    "欧": {
        "尸": 29,
        "吹": 172,
        "偶": 2,
        "呵": 3,
        "哦": 1
    },
    "见": {
        "前": 7,
        "箭": 1,
        "间": 9,
        "接": 21,
        "现": 22,
        "件": 21,
        "建": 42,
        "健": 8,
        "假": 1,
        "坚": 1,
        "贱": 3,
        "贝": 1,
        "剑": 2,
        "键": 2
    },
    "贾": {
        "疆": 50,
        "酉": 9,
        "萤": 30,
        "家": 1,
        "嘉": 1,
        "加": 1,
        "假": 2,
        "甲": 1
    },
    "警": {
        "誓": 1965,
        "壑": 84,
        "彗": 58,
        "菩": 116,
        "雪": 235,
        "弩": 197,
        "簪": 71,
        "譬": 109,
        "饕": 26,
        "菖": 35,
        "藩": 17,
        "仅": 9,
        "敬": 2,
        "箐": 1,
        "亟": 4,
        "冒": 3,
        "经": 1,
        "尽": 3,
        "竟": 2,
        "井": 2,
        "静": 1,
        "整": 1,
        "訾": 1,
        "鼬": 2,
        "颈": 1,
        "进": 1,
        "景": 2,
        "金": 1,
        "净": 1,
        "憬": 1,
        "京": 1,
        "堑": 1,
        "竞": 1
    },
    "力": {
        "利": 38,
        "刀": 299,
        "礼": 2,
        "励": 64,
        "狸": 1,
        "历": 4,
        "立": 50,
        "里": 14,
        "沥": 2,
        "理": 7,
        "列": 2,
        "例": 6,
        "粒": 7,
        "厉": 1,
        "离": 9,
        "丽": 7,
        "猎": 1,
        "李": 6,
        "蜊": 1,
        "莉": 1,
        "林": 1
    },
    "建": {
        "践": 7,
        "廷": 80,
        "件": 29,
        "追": 43,
        "见": 37,
        "介": 12,
        "奠": 126,
        "监": 2,
        "剑": 14,
        "鉴": 1,
        "湟": 11,
        "健": 19,
        "逞": 41,
        "荐": 3,
        "间": 11,
        "加": 1,
        "贱": 2,
        "兼": 2,
        "家": 8,
        "迂": 8,
        "箭": 3,
        "价": 1,
        "嘉": 1,
        "谏": 1,
        "减": 1,
        "渐": 1,
        "将": 1,
        "湮": 1
    },
    "萤": {
        "董": 2,
        "茜": 1,
        "莹": 2,
        "荧": 2
    },
    "友": {
        "妞": 7,
        "唷": 70,
        "有": 116,
        "忧": 1,
        "油": 1,
        "游": 25,
        "又": 10,
        "哟": 1,
        "由": 1,
        "悠": 1
    },
    "幕": {
        "募": 7,
        "熹": 31,
        "目": 5,
        "韩": 14,
        "莆": 5,
        "茼": 7,
        "蔚": 5,
        "牧": 1,
        "嘉": 7,
        "甫": 5,
        "苘": 7,
        "母": 1,
        "木": 1,
        "寡": 1,
        "慕": 1,
        "昂": 1
    },
    "馀": {
        "余": 454,
        "与": 34,
        "于": 26,
        "瑜": 1,
        "语": 5,
        "宇": 1,
        "逾": 1,
        "禺": 1,
        "月": 2,
        "鱼": 5,
        "遇": 2,
        "俞": 2,
        "渝": 1,
        "渔": 1,
        "愉": 1,
        "预": 1,
        "榆": 1
    },
    "了": {
        "寮": 8,
        "暸": 131,
        "勒": 3,
        "乐": 22,
        "疗": 7,
        "瞭": 5,
        "呢": 1,
        "聊": 9,
        "料": 2,
        "的": 4
    },
    "绝": {
        "觉": 182,
        "疤": 66,
        "决": 74,
        "绢": 46,
        "抱": 15,
        "馅": 20,
        "咆": 1,
        "纲": 3,
        "饱": 5,
        "爵": 1,
        "拒": 1,
        "倔": 1,
        "堀": 1
    },
    "对": {
        "得": 7,
        "队": 127,
        "兑": 2,
        "怼": 2,
        "多": 1,
        "都": 1,
        "堆": 1,
        "最": 1
    },
    "尸": {
        "户": 174,
        "师": 1,
        "识": 2,
        "市": 1,
        "实": 2
    },
    "葛": {
        "菖": 348,
        "隔": 17,
        "摹": 2,
        "苗": 14,
        "鳕": 10,
        "湟": 1,
        "阁": 1,
        "格": 1,
        "个": 1,
        "苜": 1,
        "各": 1
    },
    "慢": {
        "漫": 95,
        "惶": 96,
        "懦": 1,
        "喧": 2,
        "瞳": 5,
        "悟": 1,
        "妈": 2,
        "愕": 1,
        "满": 1,
        "吗": 1
    },
    "退": {
        "洹": 7,
        "鏖": 30,
        "遐": 44,
        "遍": 9,
        "推": 29,
        "腿": 1,
        "追": 1
    },
    "兰": {
        "澜": 136,
        "迁": 24,
        "览": 7,
        "二": 11,
        "栏": 1
    },
    "将": {
        "降": 13,
        "痔": 259,
        "江": 124,
        "碍": 165,
        "讲": 23,
        "寻": 11,
        "疆": 3,
        "涨": 7,
        "隋": 2,
        "姜": 13,
        "浔": 25,
        "才": 9,
        "装": 7,
        "僵": 12,
        "狩": 4,
        "缰": 1,
        "奖": 3,
        "浆": 4,
        "萼": 4,
        "喀": 1,
        "惰": 11,
        "狞": 6,
        "间": 1,
        "持": 1,
        "汐": 1,
        "柠": 1,
        "酱": 1,
        "捡": 1,
        "剑": 1
    },
    "撞": {
        "转": 1,
        "谨": 11,
        "潼": 19,
        "踵": 3,
        "惰": 5,
        "愕": 4,
        "懵": 11,
        "装": 5,
        "湮": 3,
        "瞳": 6,
        "瑾": 8,
        "壮": 3,
        "幢": 16,
        "搔": 3,
        "暄": 1,
        "状": 1,
        "擂": 1,
        "担": 1,
        "湟": 1
    },
    "要": {
        "耍": 1506,
        "邀": 10,
        "菱": 7,
        "萝": 24,
        "耀": 3,
        "药": 16,
        "票": 1,
        "摇": 1,
        "亚": 1,
        "妖": 2,
        "澳": 7,
        "幺": 1,
        "疆": 3,
        "女": 1,
        "腰": 1
    },
    "律": {
        "伸": 63,
        "串": 8,
        "禄": 7,
        "轩": 1,
        "侍": 3,
        "绿": 12,
        "库": 3,
        "虑": 1,
        "率": 2
    },
    "纽": {
        "妞": 131,
        "绍": 63,
        "组": 73
    },
    "械": {
        "诫": 9,
        "写": 1,
        "携": 1,
        "碱": 2,
        "戚": 1,
        "桩": 1
    },
    "率": {
        "茗": 20,
        "蔡": 65,
        "荤": 12,
        "辜": 100,
        "伞": 13,
        "室": 31,
        "禄": 7,
        "苍": 33,
        "萼": 29,
        "孛": 22,
        "熹": 22,
        "薯": 31,
        "亨": 3,
        "茎": 4,
        "蓉": 8,
        "绿": 9,
        "菩": 5,
        "霾": 3,
        "路": 7,
        "蓬": 6,
        "整": 3,
        "葵": 2,
        "萦": 1,
        "摹": 2,
        "半": 1,
        "律": 1,
        "滤": 1,
        "著": 1
    },
    "寺": {
        "菩": 5,
        "芽": 1,
        "市": 1,
        "四": 1
    },
    "插": {
        "差": 24,
        "厢": 2,
        "捅": 1,
        "盾": 1
    },
    "高": {
        "扁": 3,
        "莴": 145,
        "厝": 12,
        "寓": 6,
        "局": 54,
        "告": 10,
        "茴": 11,
        "糕": 3,
        "同": 2,
        "膏": 1,
        "焉": 1,
        "鄙": 2,
        "嵩": 1,
        "古": 1,
        "尚": 1,
        "搞": 2,
        "皋": 1
    },
    "普": {
        "菖": 118,
        "晋": 486,
        "曾": 11,
        "蔷": 18,
        "籍": 29,
        "臼": 1,
        "铺": 3,
        "浦": 3,
        "不": 7,
        "朴": 1,
        "补": 1,
        "仆": 1,
        "闫": 1,
        "苹": 1,
        "讪": 1,
        "曝": 1
    },
    "直": {
        "菖": 1160,
        "亩": 139,
        "至": 26,
        "自": 76,
        "亘": 49,
        "值": 93,
        "职": 5,
        "知": 22,
        "子": 8,
        "真": 15,
        "只": 35,
        "植": 1,
        "之": 12,
        "支": 6,
        "责": 18,
        "置": 2,
        "隻": 6,
        "制": 1,
        "这": 7,
        "甫": 3,
        "致": 1,
        "质": 1,
        "执": 1
    },
    "渀": {
        "奔": 3
    },
    "组": {
        "绢": 26,
        "族": 2,
        "泪": 41,
        "迥": 3,
        "狙": 11,
        "徊": 26,
        "足": 7,
        "目": 1,
        "作": 3,
        "铟": 1,
        "阻": 3,
        "祖": 3,
        "绾": 2,
        "做": 2,
        "妲": 1,
        "卒": 1
    },
    "省": {
        "盲": 83,
        "旨": 2,
        "雀": 93,
        "冒": 51,
        "胜": 3,
        "生": 10,
        "菖": 16,
        "莒": 13,
        "审": 3,
        "首": 1,
        "茴": 1,
        "升": 1,
        "啬": 10,
        "酋": 1,
        "筐": 4,
        "身": 4,
        "声": 3,
        "售": 1,
        "直": 5,
        "神": 2,
        "亩": 1,
        "绳": 7,
        "言": 1,
        "甥": 1,
        "沈": 2,
        "国": 1
    },
    "向": {
        "像": 140,
        "相": 49,
        "象": 93,
        "项": 29,
        "上": 7,
        "响": 40,
        "想": 28,
        "巷": 2,
        "乡": 1,
        "线": 5,
        "尚": 1,
        "香": 3,
        "现": 1,
        "箱": 1
    },
    "蕙": {
        "会": 1
    },
    "妈": {
        "吗": 96,
        "嬷": 8,
        "满": 2,
        "马": 8,
        "嘛": 2,
        "骂": 1,
        "蚂": 1
    },
    "丽": {
        "力": 18,
        "里": 7,
        "锢": 3,
        "沥": 1,
        "利": 12,
        "亩": 3,
        "莉": 6,
        "栎": 2,
        "硐": 1,
        "李": 2,
        "耐": 7,
        "立": 6,
        "礼": 1,
        "例": 1,
        "朋": 2,
        "历": 2,
        "理": 1
    },
    "靓": {
        "量": 3,
        "亮": 9,
        "粮": 1,
        "谅": 1
    },
    "简": {
        "筒": 157,
        "间": 31,
        "建": 2,
        "减": 7,
        "苘": 3,
        "讲": 2,
        "闾": 2,
        "剪": 3,
        "见": 4,
        "茼": 8,
        "侨": 1,
        "检": 2,
        "坚": 1
    },
    "翼": {
        "翌": 83,
        "义": 1,
        "雷": 4,
        "菖": 5,
        "瞳": 2,
        "谊": 2,
        "噩": 3,
        "巽": 3,
        "壹": 6,
        "莆": 4,
        "彗": 2,
        "一": 3,
        "扈": 3,
        "冀": 1,
        "衣": 1,
        "亿": 1
    },
    "护": {
        "户": 80,
        "泸": 53,
        "妒": 36,
        "乎": 7,
        "呼": 14,
        "幕": 1,
        "互": 10,
        "泊": 1,
        "湖": 1,
        "沪": 2,
        "虎": 1
    },
    "播": {
        "捅": 35,
        "擂": 299,
        "捂": 10,
        "潘": 33,
        "庵": 6,
        "瞳": 11,
        "啵": 2,
        "摇": 2,
        "拨": 7,
        "靥": 8,
        "膳": 1,
        "博": 2,
        "搐": 4,
        "波": 1
    },
    "务": {
        "芳": 163,
        "隽": 245,
        "物": 33,
        "五": 7,
        "无": 4,
        "鹉": 1,
        "屋": 2,
        "午": 1
    },
    "立": {
        "历": 9,
        "力": 97,
        "丽": 13,
        "义": 3,
        "利": 45,
        "励": 28,
        "哩": 7,
        "理": 8,
        "里": 10,
        "莉": 1,
        "俐": 2,
        "痢": 1,
        "李": 2,
        "礼": 1,
        "厉": 1
    },
    "篷": {
        "迢": 2,
        "筐": 3
    },
    "年": {
        "罐": 242,
        "庄": 1012,
        "牢": 137,
        "茸": 368,
        "铵": 19,
        "任": 31,
        "那": 66,
        "正": 1,
        "念": 1
    },
    "所": {
        "听": 5,
        "蒐": 60,
        "昕": 157,
        "随": 7,
        "说": 9,
        "搜": 7,
        "索": 2,
        "锁": 8,
        "速": 1,
        "宿": 1
    },
    "复": {
        "寅": 67,
        "覆": 155,
        "洹": 80,
        "扁": 4,
        "愎": 51,
        "负": 9,
        "妇": 4,
        "辅": 1,
        "付": 25,
        "护": 7,
        "附": 2,
        "宣": 2,
        "服": 1,
        "霞": 5,
        "福": 1,
        "符": 1,
        "富": 7,
        "肤": 1,
        "盲": 2,
        "父": 1,
        "赋": 1,
        "腹": 1
    },
    "图": {
        "读": 91,
        "途": 103,
        "圈": 69,
        "吐": 1,
        "围": 8,
        "提": 7,
        "兔": 1,
        "土": 7,
        "突": 3,
        "徒": 1,
        "涂": 2
    },
    "供": {
        "共": 151,
        "工": 25,
        "功": 6,
        "宫": 2,
        "公": 15,
        "仁": 3,
        "贡": 2,
        "攻": 6
    },
    "辐": {
        "幅": 84,
        "嗝": 1
    },
    "种": {
        "总": 242,
        "冲": 226,
        "重": 121,
        "呻": 44,
        "中": 32,
        "虫": 1,
        "众": 3,
        "动": 1,
        "偬": 2
    },
    "像": {
        "象": 196,
        "相": 90,
        "想": 110,
        "向": 42,
        "朦": 48,
        "橡": 17,
        "项": 8,
        "憬": 15,
        "香": 9,
        "响": 8,
        "现": 1,
        "儡": 11,
        "乡": 1,
        "线": 1,
        "宿": 1,
        "箱": 1,
        "享": 1,
        "偏": 1,
        "湘": 2
    },
    "己": {
        "已": 162,
        "之": 5,
        "级": 3,
        "记": 8,
        "资": 8,
        "即": 7,
        "起": 10,
        "近": 2,
        "鸡": 1,
        "激": 1,
        "计": 1
    },
    "息": {
        "慧": 53,
        "冒": 14,
        "习": 16,
        "宦": 17,
        "西": 17,
        "怠": 14,
        "患": 5,
        "歇": 5,
        "熄": 1,
        "细": 1,
        "新": 3,
        "害": 2,
        "屋": 4,
        "系": 9,
        "析": 8,
        "信": 2,
        "隙": 1,
        "心": 1,
        "吸": 2,
        "葸": 6,
        "喜": 1,
        "惜": 1,
        "稀": 1,
        "自": 1,
        "皂": 1
    },
    "惠": {
        "会": 17,
        "甫": 1,
        "汇": 10,
        "慧": 62,
        "痘": 1,
        "蒽": 7,
        "贿": 2,
        "回": 2,
        "嗉": 3,
        "湟": 4,
        "憩": 1,
        "暮": 1,
        "忌": 2,
        "嘎": 2,
        "蕙": 1
    },
    "顺": {
        "训": 8,
        "随": 7,
        "损": 7,
        "瞬": 2,
        "树": 1
    },
    "某": {
        "栗": 63,
        "草": 14,
        "末": 2,
        "莫": 12,
        "豪": 29,
        "嬉": 5,
        "贯": 8,
        "默": 2,
        "魔": 3,
        "其": 3,
        "皂": 1,
        "谋": 3,
        "嘻": 1,
        "磨": 1,
        "牟": 2,
        "漠": 1,
        "摹": 1,
        "摩": 1,
        "契": 2
    },
    "联": {
        "连": 81,
        "廉": 2,
        "怜": 1,
        "帘": 1,
        "两": 3,
        "恋": 5,
        "粮": 1,
        "练": 2,
        "骐": 1,
        "脸": 1,
        "莲": 1
    },
    "邦": {
        "邛": 99,
        "帮": 4,
        "棒": 1,
        "镑": 1
    },
    "这": {
        "区": 842,
        "着": 86,
        "浙": 13,
        "真": 3,
        "怎": 12,
        "针": 1,
        "者": 8,
        "住": 17,
        "设": 13,
        "遮": 58,
        "撤": 18,
        "著": 8,
        "一": 1,
        "自": 7,
        "迷": 3,
        "遂": 6,
        "个": 1,
        "至": 7,
        "测": 7,
        "最": 7,
        "蔗": 1,
        "的": 1
    },
    "距": {
        "炬": 25,
        "剧": 2,
        "巨": 10,
        "聚": 1,
        "据": 3,
        "具": 2,
        "拒": 1
    },
    "路": {
        "蹈": 163,
        "络": 11,
        "烙": 60,
        "洛": 50,
        "略": 20,
        "跟": 14,
        "炉": 2,
        "入": 1,
        "陆": 4,
        "骷": 1,
        "胳": 4,
        "录": 1,
        "璐": 3,
        "禄": 1,
        "麓": 1,
        "怒": 1,
        "鹿": 3,
        "露": 1,
        "赂": 1,
        "螺": 1
    },
    "走": {
        "坐": 90,
        "圭": 67,
        "迂": 12,
        "迁": 65,
        "止": 3,
        "收": 42,
        "逞": 29,
        "奏": 1
    },
    "经": {
        "径": 410,
        "铎": 4,
        "京": 10,
        "境": 8,
        "禁": 38,
        "应": 7,
        "鲸": 3,
        "近": 14,
        "绎": 7,
        "今": 39,
        "精": 14,
        "惊": 5,
        "请": 9,
        "静": 2,
        "晶": 4,
        "竟": 9,
        "轻": 7,
        "矜": 7,
        "金": 18,
        "斤": 2,
        "竞": 2,
        "豚": 1,
        "俩": 2,
        "迳": 2,
        "巾": 1,
        "进": 3,
        "垄": 1
    },
    "断": {
        "愤": 22,
        "段": 111,
        "锻": 2,
        "端": 1
    },
    "权": {
        "全": 23,
        "仅": 59,
        "劝": 7,
        "券": 3,
        "泉": 3,
        "圈": 1,
        "汊": 1
    },
    "随": {
        "顺": 7,
        "陋": 41,
        "岁": 7,
        "虽": 2,
        "距": 2
    },
    "便": {
        "变": 121,
        "更": 39,
        "哽": 27,
        "使": 1,
        "边": 30,
        "平": 8,
        "遍": 7,
        "面": 7,
        "梗": 4,
        "匣": 6,
        "编": 1,
        "扁": 3,
        "辩": 1,
        "卞": 1
    },
    "六": {
        "入": 130,
        "弋": 16,
        "八": 9,
        "流": 9,
        "路": 7,
        "柳": 1,
        "留": 1,
        "溜": 1,
        "刘": 1,
        "榴": 1,
        "广": 1
    },
    "辜": {
        "疆": 1,
        "吉": 3,
        "皂": 1
    },
    "商": {
        "斋": 6,
        "箱": 7,
        "蔺": 29,
        "向": 14,
        "上": 41,
        "萄": 10,
        "茼": 6,
        "苘": 1,
        "伤": 12,
        "尚": 1,
        "裔": 8,
        "山": 2,
        "菏": 2
    },
    "排": {
        "扯": 52,
        "俳": 60,
        "派": 8,
        "拍": 5,
        "牌": 3
    },
    "宽": {
        "责": 4,
        "垮": 1,
        "矿": 1,
        "竞": 2,
        "框": 1,
        "琵": 1,
        "苋": 1
    },
    "二": {
        "而": 36,
        "儿": 11,
        "一": 14,
        "尔": 2
    },
    "记": {
        "挤": 29,
        "济": 40,
        "及": 2,
        "既": 1,
        "近": 1,
        "纪": 21,
        "经": 6,
        "计": 13,
        "已": 2,
        "起": 8,
        "己": 5,
        "尼": 1,
        "几": 1,
        "即": 2,
        "进": 2,
        "借": 1,
        "技": 1,
        "季": 4,
        "级": 1,
        "急": 1,
        "介": 1,
        "机": 1,
        "迹": 1,
        "绩": 1,
        "接": 1,
        "基": 1
    },
    "数": {
        "敌": 118,
        "敞": 136,
        "熟": 2,
        "纹": 28,
        "输": 4,
        "宿": 15,
        "树": 6,
        "敛": 11,
        "书": 3,
        "暑": 1,
        "散": 1,
        "术": 18,
        "牧": 3,
        "束": 3,
        "是": 7,
        "娄": 10,
        "故": 6,
        "属": 3,
        "纾": 7,
        "守": 7,
        "疏": 1,
        "敖": 1,
        "竖": 3,
        "署": 1,
        "叔": 1
    },
    "告": {
        "诰": 37,
        "高": 117,
        "膏": 3,
        "口": 7,
        "搞": 3,
        "生": 1,
        "稿": 1
    },
    "限": {
        "像": 1,
        "现": 40,
        "阳": 25,
        "先": 10,
        "线": 60,
        "宪": 6,
        "纤": 1,
        "下": 1,
        "瞩": 1,
        "羡": 1,
        "贤": 1,
        "帽": 1,
        "腺": 2,
        "建": 1,
        "箱": 1,
        "县": 1
    },
    "自": {
        "之": 96,
        "目": 268,
        "子": 33,
        "知": 8,
        "集": 38,
        "至": 12,
        "资": 11,
        "制": 7,
        "字": 19,
        "白": 7,
        "志": 6,
        "意": 6,
        "仔": 1,
        "紫": 2
    },
    "镇": {
        "情": 14,
        "慎": 124,
        "懵": 8,
        "振": 11,
        "震": 3,
        "慵": 3,
        "铂": 13,
        "证": 3,
        "正": 11,
        "扈": 12,
        "朕": 2,
        "阵": 9,
        "圳": 1,
        "政": 4,
        "循": 1,
        "镍": 1,
        "铺": 2,
        "惰": 1,
        "镉": 2,
        "症": 1
    },
    "完": {
        "芜": 8,
        "芫": 13,
        "玩": 24,
        "晚": 13,
        "王": 1,
        "元": 5,
        "湾": 1,
        "九": 1,
        "帼": 1,
        "碗": 1,
        "网": 1,
        "万": 2,
        "兀": 2,
        "由": 2,
        "娃": 1
    },
    "通": {
        "厘": 58,
        "遢": 86,
        "遇": 24,
        "同": 10,
        "遍": 99,
        "逅": 6,
        "洹": 1,
        "适": 61,
        "痛": 7,
        "甬": 7,
        "统": 1,
        "画": 1,
        "童": 2,
        "筒": 1,
        "遁": 1,
        "逼": 2,
        "铜": 1
    },
    "再": {
        "丙": 140,
        "在": 730,
        "鳕": 10,
        "朝": 46,
        "碍": 18,
        "轲": 34,
        "醇": 25,
        "雨": 33,
        "闰": 9,
        "甫": 3,
        "载": 3,
        "离": 2,
        "鲆": 1
    },
    "燃": {
        "渺": 13,
        "然": 4,
        "烨": 2,
        "猷": 1,
        "赐": 1,
        "恢": 1
    },
    "她": {
        "他": 1272,
        "它": 139,
        "池": 15,
        "泰": 1,
        "踏": 1,
        "套": 1,
        "特": 1,
        "胁": 1
    },
    "争": {
        "誓": 56,
        "镶": 30,
        "征": 107,
        "鲁": 4,
        "阵": 7,
        "真": 4,
        "债": 28,
        "正": 8,
        "徵": 5,
        "政": 1,
        "证": 3,
        "蒸": 1,
        "针": 1,
        "青": 1,
        "箬": 1,
        "簪": 1
    },
    "姜": {
        "将": 19,
        "江": 10,
        "蒋": 1,
        "苦": 1,
        "肩": 1
    },
    "新": {
        "薪": 128,
        "祈": 180,
        "心": 125,
        "沂": 5,
        "信": 6,
        "亲": 70,
        "星": 21,
        "所": 29,
        "鑫": 8,
        "蕲": 5,
        "性": 75,
        "兴": 23,
        "昕": 12,
        "欣": 11,
        "行": 10,
        "西": 8,
        "劫": 5,
        "辛": 14,
        "勤": 7,
        "颢": 2,
        "芯": 2,
        "汐": 1,
        "产": 1,
        "吸": 2,
        "馨": 1,
        "腥": 1,
        "夹": 1,
        "型": 1,
        "厢": 1,
        "希": 1
    },
    "前": {
        "钱": 47,
        "渤": 380,
        "甬": 76,
        "剧": 63,
        "千": 16,
        "雨": 8,
        "蓟": 29,
        "潮": 20,
        "刚": 15,
        "融": 31,
        "可": 4,
        "签": 5,
        "酌": 2,
        "剐": 9,
        "迁": 1,
        "潜": 5,
        "阈": 2,
        "见": 7,
        "虔": 1,
        "谦": 1,
        "卡": 1,
        "强": 1,
        "牵": 1
    },
    "禁": {
        "经": 107,
        "某": 38,
        "尽": 50,
        "祟": 39,
        "仅": 4,
        "璞": 8,
        "樊": 13,
        "进": 14,
        "林": 3,
        "赫": 2,
        "竞": 7,
        "镜": 2,
        "金": 3,
        "境": 1,
        "述": 4,
        "集": 1,
        "机": 1,
        "晋": 1,
        "京": 1,
        "婪": 1,
        "近": 2,
        "劲": 1
    },
    "望": {
        "唱": 160,
        "惯": 60,
        "喔": 41,
        "暨": 101,
        "忘": 9,
        "往": 9,
        "逞": 8,
        "些": 31,
        "王": 8,
        "塑": 4,
        "昼": 1,
        "翌": 2,
        "碗": 7,
        "网": 9,
        "婴": 5,
        "湾": 1,
        "冠": 7,
        "玩": 1,
        "完": 1,
        "韦": 3,
        "訾": 1
    },
    "唤": {
        "幻": 33,
        "换": 1,
        "碘": 1,
        "膜": 1
    },
    "殆": {
        "胎": 5,
        "待": 55,
        "冶": 1
    },
    "须": {
        "顺": 140,
        "质": 6,
        "需": 67,
        "希": 7,
        "绩": 2,
        "许": 2,
        "猬": 7,
        "凋": 13,
        "顷": 1,
        "虚": 1,
        "削": 1,
        "序": 1,
        "徐": 1,
        "学": 1,
        "佰": 1,
        "焱": 1
    },
    "请": {
        "谓": 28,
        "肩": 11,
        "青": 29,
        "清": 69,
        "胃": 44,
        "情": 80,
        "庸": 1,
        "解": 1,
        "秦": 1,
        "踊": 3,
        "亲": 8,
        "经": 7,
        "倾": 1,
        "仅": 6,
        "盾": 6,
        "话": 4,
        "寝": 1,
        "庆": 1,
        "此": 1
    },
    "后": {
        "候": 123,
        "厚": 6,
        "或": 7,
        "侯": 2
    },
    "些": {
        "镗": 166,
        "此": 172,
        "兽": 45,
        "坩": 1,
        "璧": 16,
        "泻": 1,
        "坦": 4,
        "墅": 6,
        "选": 7,
        "溪": 1,
        "燮": 1,
        "警": 6,
        "陛": 1,
        "幽": 1,
        "下": 3,
        "歇": 1,
        "喹": 1,
        "写": 1
    },
    "教": {
        "敦": 111,
        "交": 21,
        "较": 94,
        "叫": 38,
        "孜": 142,
        "缴": 1,
        "枚": 5,
        "焦": 2,
        "脚": 2,
        "觉": 1,
        "加": 1,
        "角": 1,
        "佳": 1,
        "家": 1,
        "狡": 1
    },
    "我": {
        "喔": 62,
        "找": 1125,
        "挖": 1,
        "拢": 5,
        "泷": 6,
        "握": 6,
        "栈": 13,
        "窝": 8,
        "垅": 16,
        "婐": 6,
        "浅": 3,
        "卧": 1
    },
    "个": {
        "各": 114,
        "儿": 26,
        "的": 105,
        "给": 7,
        "根": 1,
        "格": 10,
        "歌": 2,
        "侗": 9,
        "哥": 6,
        "骨": 1,
        "刻": 1,
        "可": 2,
        "咯": 1
    },
    "顿": {
        "硕": 117,
        "赖": 46,
        "顶": 4,
        "烦": 8,
        "炖": 2,
        "盾": 3,
        "吨": 2,
        "钝": 2
    },
    "非": {
        "飞": 41,
        "作": 20,
        "菲": 190,
        "费": 46,
        "拒": 4,
        "牢": 1,
        "肥": 2,
        "推": 4
    },
    "衰": {
        "摔": 102,
        "寅": 18,
        "里": 7,
        "寰": 10,
        "袁": 3,
        "率": 8,
        "衷": 9,
        "帅": 1
    },
    "处": {
        "触": 8,
        "楚": 90,
        "除": 91,
        "出": 56,
        "趣": 25,
        "厨": 7,
        "畜": 1,
        "憷": 1,
        "储": 1,
        "初": 2
    },
    "英": {
        "萸": 214,
        "芙": 286,
        "藁": 3,
        "荚": 49,
        "央": 19,
        "应": 5,
        "契": 16,
        "硬": 1,
        "阴": 2,
        "音": 5,
        "婴": 2,
        "鹰": 1,
        "映": 1,
        "史": 1,
        "璎": 1,
        "莫": 2
    },
    "勒": {
        "叻": 37,
        "勤": 303,
        "了": 9,
        "劝": 26,
        "蹦": 12,
        "勐": 2,
        "勘": 3,
        "累": 1
    },
    "好": {
        "妤": 56,
        "号": 84,
        "豪": 3,
        "还": 6,
        "法": 7,
        "奸": 2,
        "毫": 1
    },
    "科": {
        "柯": 7,
        "蚪": 55,
        "课": 70,
        "珂": 15,
        "客": 8,
        "和": 24,
        "抖": 42,
        "可": 14,
        "颗": 7,
        "刻": 7,
        "克": 10,
        "瞌": 1,
        "嗑": 1,
        "轲": 1
    },
    "植": {
        "恼": 4,
        "眉": 4,
        "恒": 10,
        "埔": 2,
        "值": 8,
        "桓": 2,
        "柏": 7,
        "倌": 3,
        "栩": 1,
        "知": 1,
        "懵": 4,
        "檀": 2,
        "只": 1,
        "直": 1,
        "柚": 1
    },
    "馆": {
        "倌": 146,
        "权": 21,
        "铂": 33,
        "唁": 43,
        "帼": 11,
        "管": 27,
        "罐": 1,
        "关": 4,
        "官": 35,
        "观": 13,
        "恒": 4,
        "嘱": 1
    },
    "整": {
        "敦": 39,
        "争": 4,
        "萝": 14,
        "誓": 27,
        "弹": 1,
        "怎": 14,
        "正": 32,
        "真": 12,
        "蓥": 2,
        "敖": 2,
        "蒸": 1,
        "震": 1,
        "彗": 4,
        "菩": 15,
        "症": 1,
        "葬": 1,
        "针": 1,
        "政": 1,
        "昱": 1,
        "诊": 3,
        "弊": 2
    },
    "象": {
        "像": 235,
        "蒙": 74,
        "相": 87,
        "想": 8,
        "荥": 2,
        "蓼": 3,
        "蕨": 1,
        "泵": 1,
        "向": 3,
        "响": 2,
        "乡": 1,
        "祥": 1,
        "限": 1,
        "现": 1
    },
    "麦": {
        "菱": 109,
        "羞": 67,
        "萎": 68,
        "逞": 37,
        "蓁": 10,
        "蔓": 40,
        "袁": 18,
        "叠": 7,
        "卖": 5,
        "买": 1,
        "霆": 1,
        "脉": 1,
        "疆": 2,
        "责": 1
    },
    "各": {
        "备": 1411,
        "苔": 145,
        "个": 315,
        "哥": 10,
        "昝": 57,
        "咯": 12,
        "笛": 11,
        "畜": 1,
        "歌": 3,
        "疙": 2,
        "吕": 5,
        "答": 2,
        "晋": 13,
        "格": 10,
        "客": 8,
        "葛": 1,
        "了": 6,
        "鸽": 2,
        "割": 1,
        "隔": 1
    },
    "讨": {
        "淘": 1,
        "导": 71,
        "到": 7,
        "寸": 1,
        "桃": 9,
        "他": 1,
        "逃": 9,
        "挑": 7,
        "圃": 1,
        "套": 1,
        "过": 3,
        "工": 1,
        "陶": 1
    },
    "喝": {
        "和": 9,
        "河": 8,
        "噶": 5,
        "何": 7,
        "踢": 1,
        "碣": 2
    },
    "层": {
        "属": 15,
        "成": 28,
        "肩": 31,
        "丢": 1,
        "曾": 3
    },
    "起": {
        "逅": 48,
        "气": 77,
        "期": 107,
        "其": 25,
        "追": 55,
        "次": 6,
        "七": 13,
        "漆": 1,
        "妲": 22,
        "坦": 11,
        "旗": 4,
        "己": 8,
        "奇": 1,
        "启": 10,
        "乞": 1,
        "逞": 6,
        "茄": 2,
        "企": 6,
        "器": 3,
        "戚": 1,
        "直": 1,
        "妻": 2,
        "走": 1,
        "骑": 1,
        "棋": 1,
        "崎": 1,
        "弃": 2
    },
    "亚": {
        "要": 33,
        "咬": 1,
        "呀": 9,
        "雅": 6,
        "阿": 6,
        "压": 3,
        "芽": 2,
        "娅": 1,
        "押": 1,
        "哑": 2,
        "彦": 1,
        "颜": 1,
        "牙": 1
    },
    "豪": {
        "好": 62,
        "毫": 33,
        "言": 2,
        "扁": 1,
        "磊": 9,
        "号": 10,
        "荤": 1,
        "宸": 4,
        "鬓": 3,
        "濠": 1,
        "象": 1,
        "雇": 3,
        "冢": 1
    },
    "炸": {
        "诈": 65,
        "咋": 110,
        "蚱": 55,
        "扎": 1,
        "假": 5,
        "榨": 1,
        "作": 1,
        "着": 1
    },
    "赚": {
        "鑽": 24,
        "兼": 19,
        "找": 83,
        "状": 23,
        "贴": 7,
        "瞄": 2,
        "钻": 3,
        "撞": 7,
        "装": 7,
        "骈": 1,
        "轩": 2,
        "转": 1,
        "谦": 1,
        "脯": 1
    },
    "平": {
        "苹": 36,
        "频": 15,
        "品": 20,
        "併": 6,
        "评": 14,
        "坪": 3,
        "凭": 3,
        "萍": 6,
        "瓶": 12,
        "并": 1,
        "乒": 1,
        "羽": 1,
        "拼": 1,
        "屏": 1
    },
    "性": {
        "星": 119,
        "忡": 115,
        "讯": 7,
        "兴": 14,
        "新": 9,
        "型": 12,
        "行": 14,
        "心": 17,
        "信": 8,
        "姓": 4,
        "形": 4,
        "牲": 3,
        "幸": 1,
        "醒": 1,
        "杏": 1,
        "芯": 1
    },
    "甚": {
        "猩": 31,
        "熹": 21,
        "拭": 6,
        "窟": 3,
        "真": 7,
        "雇": 3,
        "扁": 4,
        "贯": 16,
        "深": 3,
        "谌": 7,
        "生": 4,
        "湟": 3,
        "哀": 2,
        "堰": 2,
        "声": 1,
        "昙": 3,
        "宫": 2,
        "伸": 1,
        "胜": 2,
        "湛": 1,
        "圣": 1,
        "棘": 1,
        "横": 1
    },
    "洛": {
        "滔": 124,
        "涪": 599,
        "各": 1,
        "居": 7,
        "旧": 7,
        "遏": 1,
        "启": 1,
        "薏": 14,
        "罗": 5,
        "漕": 5,
        "落": 5,
        "厝": 3,
        "鹿": 1,
        "伯": 1,
        "萝": 1,
        "鲁": 1
    },
    "消": {
        "浦": 89,
        "逍": 102,
        "销": 36,
        "肖": 142,
        "小": 2,
        "萧": 3,
        "骁": 1,
        "笑": 9,
        "肩": 2,
        "涓": 5,
        "润": 1,
        "校": 2
    },
    "撒": {
        "撤": 32,
        "措": 15,
        "敞": 5,
        "拙": 2,
        "洒": 60,
        "愤": 4,
        "瞰": 2,
        "三": 1,
        "萨": 2,
        "滞": 1
    },
    "蜿": {
        "婉": 11
    },
    "改": {
        "该": 83,
        "感": 7,
        "玟": 1
    },
    "取": {
        "驭": 1358,
        "叹": 42,
        "处": 39,
        "曲": 42,
        "驱": 3,
        "去": 13,
        "区": 3,
        "趋": 1,
        "缺": 1,
        "确": 1,
        "群": 1
    },
    "机": {
        "矾": 24,
        "记": 12,
        "计": 5,
        "叽": 58,
        "集": 9,
        "结": 9,
        "金": 5,
        "绩": 3,
        "基": 4,
        "级": 14,
        "几": 44,
        "际": 17,
        "鸡": 6,
        "纪": 3,
        "枫": 1,
        "击": 4,
        "汲": 1,
        "杰": 2,
        "己": 2,
        "界": 2,
        "即": 1,
        "及": 4,
        "巾": 2,
        "籍": 2,
        "家": 2,
        "激": 8,
        "缉": 1,
        "进": 4,
        "技": 2,
        "迹": 1,
        "暨": 1,
        "讥": 1,
        "积": 2,
        "吉": 1,
        "接": 2,
        "今": 1,
        "既": 1,
        "极": 1,
        "继": 1,
        "尽": 1,
        "济": 1
    },
    "艇": {
        "挺": 5,
        "诞": 5,
        "亭": 1,
        "魉": 2,
        "疆": 5,
        "听": 1,
        "蜒": 1,
        "瞪": 8,
        "妞": 1,
        "昭": 2,
        "睫": 1
    },
    "猖": {
        "猬": 1,
        "唱": 1
    },
    "宣": {
        "胃": 74,
        "喧": 160,
        "轩": 1,
        "言": 21,
        "宙": 70,
        "选": 1,
        "眉": 52,
        "冒": 5,
        "直": 6,
        "菖": 4,
        "渲": 34,
        "亘": 1,
        "吉": 1,
        "宫": 1,
        "萱": 2
    },
    "子": {
        "字": 80,
        "自": 16,
        "籽": 3,
        "在": 31,
        "紫": 8,
        "资": 6,
        "仔": 1,
        "者": 7,
        "梓": 3,
        "次": 7,
        "志": 1
    },
    "占": {
        "站": 96,
        "张": 6,
        "战": 14,
        "展": 2,
        "湛": 1,
        "栈": 1
    },
    "系": {
        "係": 43,
        "萦": 41,
        "紊": 96,
        "西": 97,
        "素": 15,
        "洗": 1,
        "喜": 2,
        "细": 2,
        "亨": 1,
        "谢": 2,
        "票": 2,
        "奚": 3,
        "信": 1,
        "锡": 1,
        "心": 1,
        "息": 1,
        "吸": 1,
        "席": 1,
        "些": 1,
        "累": 2,
        "习": 1,
        "溪": 1,
        "事": 1
    },
    "姆": {
        "帼": 15,
        "妇": 52,
        "婚": 19,
        "妈": 1,
        "目": 3,
        "牧": 1,
        "母": 1,
        "亩": 1,
        "木": 2
    },
    "若": {
        "着": 75,
        "苔": 24,
        "茬": 16,
        "彗": 44,
        "茗": 41,
        "弱": 8,
        "右": 3,
        "石": 3,
        "老": 2,
        "如": 2,
        "臼": 1,
        "入": 1,
        "茹": 1
    },
    "烈": {
        "列": 38,
        "叫": 2,
        "例": 1,
        "咧": 1
    },
    "暗": {
        "胴": 2,
        "音": 5,
        "睛": 30,
        "腊": 2,
        "胎": 1,
        "肝": 1,
        "皑": 1,
        "盲": 3,
        "安": 1,
        "按": 1,
        "瞎": 1,
        "眙": 1
    },
    "代": {
        "待": 137,
        "带": 61,
        "大": 34,
        "袋": 7,
        "贷": 2,
        "弋": 2,
        "戴": 1
    },
    "刹": {
        "插": 8,
        "杀": 6,
        "霎": 1
    },
    "成": {
        "威": 322,
        "咸": 175,
        "城": 49,
        "从": 1,
        "神": 8,
        "承": 105,
        "呈": 3,
        "层": 14,
        "陈": 8,
        "沉": 2,
        "程": 24,
        "诚": 4,
        "乘": 8,
        "晨": 2,
        "橙": 2,
        "撑": 9,
        "称": 3,
        "丞": 1,
        "正": 1
    },
    "唠": {
        "劳": 8
    },
    "叨": {
        "到": 5
    },
    "掉": {
        "调": 17,
        "掸": 1,
        "焯": 6,
        "淖": 7,
        "拍": 1,
        "倬": 6,
        "悼": 3,
        "钓": 1,
        "柿": 1,
        "吊": 1
    },
    "塑": {
        "朔": 12,
        "喧": 2,
        "蝗": 1,
        "鄄": 2,
        "宿": 1,
        "腥": 1,
        "速": 1
    },
    "花": {
        "化": 102,
        "话": 7,
        "华": 13,
        "幻": 1,
        "画": 2,
        "换": 1,
        "哗": 1,
        "滑": 1
    },
    "擘": {
        "璧": 98,
        "雪": 2,
        "辟": 1,
        "喧": 2
    },
    "降": {
        "讲": 7,
        "阵": 4,
        "陪": 18,
        "将": 29,
        "峄": 4,
        "江": 20,
        "帐": 7,
        "匠": 4,
        "奖": 2,
        "隋": 4,
        "间": 1,
        "贱": 1,
        "姜": 2,
        "见": 1
    },
    "电": {
        "点": 174,
        "店": 44,
        "垫": 2,
        "殿": 1,
        "淀": 3,
        "癜": 1,
        "惦": 2,
        "甸": 1,
        "典": 1
    },
    "或": {
        "货": 54,
        "获": 43,
        "伙": 4,
        "活": 2,
        "豁": 1,
        "祸": 1,
        "霍": 3,
        "后": 9,
        "惑": 1,
        "呼": 1,
        "火": 1
    },
    "夏": {
        "亘": 556,
        "盲": 94,
        "效": 3,
        "下": 32,
        "直": 13,
        "复": 7,
        "皇": 25,
        "喧": 17,
        "吓": 4,
        "筐": 6,
        "蔓": 2,
        "菖": 1
    },
    "离": {
        "理": 41,
        "比": 23,
        "葛": 81,
        "李": 10,
        "骊": 6,
        "蒿": 14,
        "丽": 4,
        "禹": 2,
        "里": 15,
        "璃": 9,
        "禺": 11,
        "莴": 38,
        "蜊": 2,
        "力": 2,
        "黎": 2,
        "立": 2,
        "林": 1,
        "以": 1,
        "例": 1,
        "临": 1
    },
    "曼": {
        "晏": 860,
        "慢": 32,
        "冒": 35,
        "寝": 4,
        "皇": 3,
        "呈": 44,
        "璧": 6,
        "逞": 27,
        "钽": 10,
        "寻": 7,
        "昱": 3,
        "羁": 1,
        "霆": 2,
        "雯": 1,
        "墅": 3,
        "昌": 1,
        "喧": 1,
        "吗": 1,
        "害": 1,
        "蔓": 1
    },
    "管": {
        "官": 133,
        "昔": 17,
        "筐": 107,
        "琶": 54,
        "营": 178,
        "雪": 17,
        "冒": 140,
        "苣": 5,
        "董": 9,
        "菅": 78,
        "箐": 83,
        "关": 15,
        "馆": 8,
        "旨": 3,
        "宫": 2,
        "菖": 3,
        "懵": 1,
        "愕": 1,
        "观": 2,
        "广": 1
    },
    "瑞": {
        "喘": 189,
        "踹": 310,
        "揣": 325,
        "芮": 2,
        "锐": 6,
        "睿": 4,
        "埔": 1,
        "怖": 1
    },
    "天": {
        "夭": 217,
        "点": 9,
        "田": 11,
        "添": 3,
        "先": 7,
        "体": 7,
        "甜": 2
    },
    "迫": {
        "迪": 257,
        "追": 138,
        "破": 13,
        "遍": 7,
        "谊": 4,
        "渲": 1
    },
    "名": {
        "明": 389,
        "备": 25,
        "民": 10,
        "米": 1,
        "鸣": 4,
        "抿": 1,
        "命": 3,
        "蚤": 1,
        "敏": 1,
        "铭": 1
    },
    "晨": {
        "雇": 3,
        "神": 8,
        "辰": 1,
        "胃": 4,
        "程": 2,
        "陈": 6,
        "沉": 2,
        "城": 1,
        "成": 5,
        "称": 1,
        "承": 1,
        "冒": 2
    },
    "查": {
        "直": 369,
        "萱": 89,
        "察": 86,
        "奎": 20,
        "杳": 11,
        "宣": 55,
        "童": 19,
        "亘": 9,
        "茶": 13,
        "覃": 3,
        "苣": 8,
        "菖": 1,
        "差": 1,
        "裔": 1,
        "拆": 1,
        "宙": 1,
        "堇": 1,
        "苔": 1
    },
    "勇": {
        "舅": 8,
        "永": 125,
        "用": 4,
        "司": 1,
        "鳕": 3,
        "庸": 1
    },
    "集": {
        "渠": 843,
        "雯": 16,
        "真": 96,
        "逞": 100,
        "锭": 60,
        "具": 24,
        "唱": 3,
        "机": 3,
        "姐": 1,
        "莫": 8,
        "几": 6,
        "结": 2,
        "栗": 2,
        "级": 2,
        "纠": 1,
        "急": 5,
        "及": 9,
        "季": 1,
        "其": 1,
        "皇": 2,
        "极": 5,
        "击": 1,
        "继": 2,
        "洁": 1,
        "即": 3,
        "街": 2,
        "基": 2,
        "纪": 1,
        "冀": 1,
        "际": 1,
        "积": 1,
        "棘": 1,
        "激": 1,
        "唧": 1,
        "技": 1,
        "己": 1
    },
    "又": {
        "有": 275,
        "叉": 83,
        "幼": 3,
        "右": 7,
        "柚": 1,
        "油": 1,
        "优": 2,
        "犹": 1,
        "友": 1
    },
    "回": {
        "恢": 101,
        "恛": 147,
        "会": 63,
        "怀": 6,
        "佪": 7,
        "悔": 1,
        "徽": 2,
        "辉": 2,
        "灰": 1,
        "汇": 1
    },
    "伟": {
        "讳": 7,
        "为": 19,
        "席": 7,
        "卫": 2,
        "微": 2,
        "维": 5,
        "惰": 1,
        "委": 1,
        "韦": 3,
        "尾": 5,
        "唯": 1,
        "味": 1,
        "圩": 1,
        "炜": 5,
        "围": 2,
        "位": 1
    },
    "计": {
        "汁": 199,
        "继": 8,
        "尽": 57,
        "记": 186,
        "积": 16,
        "纪": 2,
        "级": 3,
        "及": 5,
        "甘": 2,
        "机": 13,
        "几": 11,
        "妓": 2,
        "绩": 1,
        "济": 10,
        "技": 2,
        "击": 2,
        "进": 4,
        "季": 3,
        "津": 1,
        "既": 1,
        "汴": 1,
        "集": 1,
        "籍": 1,
        "金": 1,
        "介": 1,
        "价": 1
    },
    "霍": {
        "冒": 20,
        "倡": 1,
        "看": 3,
        "崔": 28,
        "框": 3,
        "串": 2,
        "雷": 3,
        "僵": 2,
        "渲": 1,
        "霆": 1,
        "匡": 1
    },
    "塞": {
        "藿": 34,
        "寡": 12,
        "衰": 79,
        "基": 28,
        "疆": 4,
        "霍": 9,
        "苹": 12,
        "寥": 44,
        "薯": 33,
        "赛": 24,
        "雇": 17,
        "蜚": 1,
        "彗": 9,
        "审": 1,
        "举": 6
    },
    "试": {
        "是": 78,
        "式": 108,
        "时": 6,
        "使": 2,
        "战": 5,
        "饰": 12,
        "实": 6,
        "事": 17,
        "适": 15,
        "识": 8,
        "甙": 1,
        "失": 2,
        "施": 2,
        "十": 6,
        "武": 2,
        "世": 2,
        "市": 5,
        "师": 7,
        "视": 5,
        "成": 1,
        "让": 1,
        "室": 1,
        "逝": 2,
        "势": 1,
        "戒": 1,
        "陆": 1
    },
    "价": {
        "假": 28,
        "家": 32,
        "戒": 67,
        "嫁": 3,
        "加": 15,
        "驾": 3,
        "架": 14,
        "佳": 4,
        "贾": 3,
        "介": 5,
        "交": 1,
        "嘉": 1,
        "间": 3,
        "见": 4,
        "夹": 2,
        "件": 1,
        "脚": 1
    },
    "快": {
        "块": 78,
        "决": 75,
        "怢": 7,
        "开": 1,
        "挟": 3,
        "会": 1
    },
    "闻": {
        "圃": 11,
        "间": 52,
        "雯": 2,
        "闾": 243,
        "闯": 33,
        "问": 8,
        "文": 13,
        "吻": 1
    },
    "敬": {
        "进": 7,
        "觐": 7,
        "仅": 7,
        "谨": 15,
        "警": 22,
        "境": 1,
        "近": 2,
        "静": 3,
        "景": 1,
        "经": 2,
        "尽": 1,
        "精": 1,
        "竞": 1,
        "京": 1
    },
    "堡": {
        "保": 63,
        "雹": 1,
        "壑": 1,
        "停": 14,
        "逞": 3,
        "喧": 10,
        "喔": 2,
        "饱": 7,
        "唾": 6,
        "垡": 1,
        "售": 3,
        "醴": 1
    },
    "即": {
        "及": 73,
        "既": 104,
        "极": 2,
        "急": 1,
        "集": 8,
        "记": 7,
        "击": 3,
        "接": 1,
        "鲫": 1,
        "季": 2,
        "级": 3,
        "计": 2,
        "寂": 2,
        "机": 10,
        "继": 5,
        "吉": 2,
        "几": 7,
        "基": 3,
        "技": 4,
        "迹": 1,
        "鸡": 2,
        "挤": 1,
        "寄": 1,
        "家": 1,
        "己": 1
    },
    "尤": {
        "由": 128,
        "犹": 5,
        "友": 2,
        "油": 3,
        "又": 6,
        "优": 7,
        "游": 3,
        "有": 12,
        "九": 1,
        "邮": 2
    },
    "悉": {
        "析": 59,
        "新": 2,
        "奚": 6,
        "膝": 2,
        "血": 1,
        "系": 1,
        "稀": 1,
        "心": 1,
        "细": 1
    },
    "亲": {
        "请": 24,
        "情": 94,
        "紊": 38,
        "清": 56,
        "敬": 7,
        "寰": 31,
        "青": 3,
        "茅": 10,
        "茉": 1,
        "新": 7,
        "心": 14,
        "素": 4,
        "七": 3,
        "轻": 9,
        "祟": 5,
        "豪": 2,
        "璜": 1,
        "妻": 2,
        "六": 1,
        "兼": 2,
        "琴": 1,
        "勤": 1,
        "崇": 1
    },
    "惘": {
        "网": 7,
        "罔": 2
    },
    "荷": {
        "何": 7,
        "苘": 4,
        "阿": 7,
        "河": 1,
        "合": 2,
        "核": 2,
        "和": 2,
        "苟": 2
    },
    "琦": {
        "器": 1,
        "琪": 5,
        "其": 2,
        "期": 4,
        "七": 1,
        "麒": 1,
        "旗": 2
    },
    "易": {
        "意": 102,
        "一": 72,
        "扇": 122,
        "宜": 14,
        "议": 1,
        "艺": 3,
        "抑": 1,
        "氛": 7,
        "椅": 1,
        "勿": 2,
        "以": 5,
        "已": 1,
        "义": 1,
        "亿": 1,
        "蜴": 1,
        "疫": 2
    },
    "用": {
        "勇": 4,
        "由": 78,
        "甬": 12,
        "泳": 2,
        "动": 1,
        "佣": 1,
        "拥": 1,
        "永": 1
    },
    "敉": {
        "敞": 4,
        "枚": 2,
        "汶": 1,
        "颊": 1,
        "皎": 1
    },
    "首": {
        "菖": 664,
        "茴": 299,
        "手": 81,
        "芮": 35,
        "苜": 26,
        "莒": 56,
        "收": 9,
        "守": 14,
        "狩": 1,
        "道": 7,
        "授": 2,
        "酋": 1,
        "受": 1,
        "售": 1
    },
    "丹": {
        "冉": 10,
        "单": 6,
        "但": 2,
        "大": 1,
        "月": 26,
        "周": 12,
        "当": 1,
        "担": 1,
        "蛋": 1
    },
    "赛": {
        "猩": 223,
        "萤": 134,
        "昙": 180,
        "霹": 137,
        "镶": 25,
        "鬓": 5,
        "疆": 29,
        "羞": 15,
        "程": 81,
        "耍": 9,
        "萎": 2,
        "宦": 45,
        "费": 2,
        "塞": 13,
        "寥": 39,
        "文": 1,
        "麂": 3,
        "赉": 2,
        "喔": 2,
        "雷": 1,
        "暮": 2,
        "茜": 10,
        "寒": 1,
        "霖": 2,
        "蒜": 1
    },
    "霸": {
        "暴": 7,
        "巴": 7,
        "谓": 6,
        "摆": 10,
        "罢": 7,
        "朝": 2,
        "吧": 4,
        "鄄": 2,
        "霜": 1,
        "半": 1,
        "八": 1,
        "饱": 1,
        "鄙": 1
    },
    "总": {
        "息": 83,
        "终": 46,
        "蒽": 150,
        "岫": 14,
        "皿": 27,
        "仙": 7,
        "从": 20,
        "思": 31,
        "忌": 6,
        "种": 42,
        "急": 3,
        "葱": 7,
        "患": 8,
        "顺": 13,
        "唰": 6,
        "聪": 7,
        "趴": 3,
        "山": 1,
        "鬃": 1,
        "粽": 1,
        "纵": 1,
        "茵": 1,
        "煎": 1
    },
    "举": {
        "局": 5,
        "据": 7,
        "罕": 12,
        "取": 88,
        "学": 7,
        "与": 7,
        "句": 2,
        "去": 7,
        "菊": 1,
        "绝": 1,
        "剧": 1,
        "聚": 1,
        "觉": 1
    },
    "礁": {
        "碎": 1,
        "谯": 1,
        "椎": 2,
        "稚": 2,
        "睢": 1,
        "骥": 1
    },
    "稚": {
        "智": 61,
        "濉": 1
    },
    "遭": {
        "适": 78,
        "滢": 211,
        "苣": 5,
        "逼": 82,
        "追": 85,
        "糟": 126,
        "菖": 69,
        "遐": 16,
        "渲": 45,
        "造": 12,
        "直": 26,
        "灶": 2,
        "周": 7,
        "曹": 4,
        "虐": 4,
        "早": 3,
        "僵": 6,
        "匿": 1
    },
    "卵": {
        "叩": 3
    },
    "署": {
        "屠": 66,
        "菖": 1,
        "莒": 4,
        "厝": 4,
        "宫": 30,
        "胃": 8,
        "碧": 2,
        "者": 3,
        "书": 1,
        "盲": 1,
        "富": 1,
        "蒿": 2,
        "输": 1,
        "善": 1
    },
    "藉": {
        "借": 69,
        "疟": 3,
        "厝": 3,
        "霜": 11
    },
    "莱": {
        "黄": 90,
        "菜": 109,
        "装": 35,
        "来": 81,
        "束": 6,
        "荬": 32,
        "粟": 36,
        "米": 5,
        "茉": 6,
        "渠": 5,
        "蔬": 1,
        "甘": 1
    },
    "稍": {
        "梢": 341,
        "消": 50,
        "硝": 72,
        "少": 2,
        "哨": 2,
        "悄": 1,
        "烧": 1
    },
    "不": {
        "部": 364,
        "无": 54,
        "布": 27,
        "钸": 7,
        "步": 16,
        "补": 11,
        "怖": 1,
        "晡": 2,
        "卜": 1,
        "都": 1,
        "互": 1
    },
    "劲": {
        "镜": 2,
        "圣": 1,
        "金": 3,
        "劫": 9,
        "靳": 1,
        "晋": 2,
        "净": 1,
        "尽": 2,
        "进": 1,
        "静": 2
    },
    "扭": {
        "旧": 8,
        "把": 3,
        "招": 5,
        "祖": 1
    },
    "赏": {
        "上": 75,
        "堂": 12,
        "富": 1,
        "山": 1,
        "想": 2,
        "莫": 3,
        "常": 1
    },
    "振": {
        "震": 21,
        "辰": 5,
        "摄": 1,
        "正": 14,
        "捅": 5,
        "镇": 3,
        "阵": 1,
        "圳": 1,
        "郑": 1,
        "争": 1,
        "证": 1,
        "栀": 1
    },
    "最": {
        "冠": 132,
        "晕": 148,
        "暇": 69,
        "昂": 123,
        "做": 84,
        "痘": 37,
        "暖": 98,
        "展": 345,
        "嘴": 84,
        "呈": 36,
        "罪": 3,
        "辰": 38,
        "就": 30,
        "亏": 7,
        "晨": 49,
        "冒": 19,
        "我": 7,
        "罡": 2,
        "醉": 4,
        "爵": 2,
        "匾": 3,
        "睾": 1,
        "撮": 1,
        "鄙": 1,
        "侵": 2,
        "岫": 1,
        "韫": 1
    },
    "戒": {
        "藉": 42,
        "成": 22,
        "绩": 1,
        "季": 1
    },
    "订": {
        "定": 107,
        "丁": 35,
        "叮": 2
    },
    "隔": {
        "各": 79,
        "个": 13,
        "阁": 1,
        "隅": 5,
        "歌": 2,
        "格": 2
    },
    "常": {
        "长": 201,
        "产": 97,
        "党": 9,
        "吊": 6,
        "窜": 60,
        "需": 2,
        "津": 8,
        "场": 17,
        "肠": 6,
        "帛": 2,
        "甫": 3,
        "尝": 3,
        "偿": 1,
        "唱": 1
    },
    "郑": {
        "正": 69,
        "珍": 5,
        "政": 2,
        "证": 2,
        "镇": 2
    },
    "广": {
        "光": 8,
        "狂": 7,
        "厂": 95,
        "关": 2,
        "馆": 1,
        "惯": 1,
        "管": 1
    },
    "亮": {
        "壳": 92,
        "凉": 57,
        "两": 8,
        "量": 14,
        "晾": 1,
        "凛": 7,
        "芫": 5,
        "了": 7,
        "熹": 3,
        "辆": 1,
        "莫": 1,
        "靓": 1,
        "完": 2
    },
    "国": {
        "裹": 1,
        "光": 81,
        "过": 53,
        "同": 26,
        "闰": 89,
        "果": 8,
        "蝈": 1,
        "因": 7,
        "郭": 4,
        "顾": 2,
        "股": 1,
        "锅": 1
    },
    "位": {
        "为": 129,
        "立": 125,
        "味": 11,
        "未": 6,
        "委": 1,
        "渭": 1,
        "维": 2,
        "围": 5,
        "卫": 2,
        "仙": 1,
        "喂": 2,
        "伟": 1,
        "微": 2,
        "尾": 3
    },
    "伯": {
        "旧": 171,
        "拨": 1,
        "泊": 38,
        "博": 10,
        "柏": 14,
        "薄": 1
    },
    "缝": {
        "逞": 1,
        "风": 1,
        "奉": 2,
        "分": 1,
        "峰": 2
    },
    "适": {
        "事": 81,
        "使": 10,
        "试": 13,
        "是": 41,
        "实": 2,
        "湿": 1,
        "世": 5,
        "式": 3,
        "时": 1,
        "十": 2,
        "示": 2
    },
    "奋": {
        "亩": 250,
        "氛": 60,
        "愤": 19,
        "分": 8,
        "棼": 7,
        "窑": 4,
        "苗": 6,
        "蛮": 8,
        "奄": 10,
        "裔": 2,
        "奎": 2
    },
    "吗": {
        "么": 1,
        "嘛": 10,
        "码": 31,
        "马": 38,
        "麽": 19,
        "妈": 2
    },
    "裕": {
        "却": 70,
        "浴": 1,
        "与": 5,
        "俗": 3,
        "鱼": 1,
        "寓": 1,
        "于": 1,
        "羽": 1
    },
    "馨": {
        "声": 37,
        "信": 3,
        "逞": 1,
        "藿": 1,
        "心": 2,
        "新": 2,
        "星": 1,
        "宫": 1,
        "彗": 1
    },
    "继": {
        "季": 9,
        "去": 7,
        "记": 132,
        "即": 1,
        "计": 2,
        "机": 2,
        "讥": 8,
        "维": 8,
        "金": 1,
        "节": 1,
        "纪": 2,
        "及": 3,
        "既": 15,
        "杰": 1,
        "几": 9,
        "家": 1,
        "妓": 1,
        "进": 1,
        "续": 7,
        "寄": 2,
        "际": 4,
        "谜": 1,
        "积": 3,
        "急": 1,
        "近": 2,
        "极": 1,
        "迹": 1,
        "鸡": 1,
        "洁": 1
    },
    "汶": {
        "文": 8,
        "庾": 3,
        "汊": 3,
        "汉": 2,
        "哎": 1,
        "戊": 1
    },
    "拉": {
        "泣": 712,
        "位": 4,
        "扭": 7,
        "扯": 6,
        "啦": 2,
        "立": 3,
        "扩": 1,
        "兰": 2,
        "垃": 1,
        "扛": 1,
        "腊": 1
    },
    "营": {
        "菖": 327,
        "莒": 604,
        "苣": 210,
        "昔": 56,
        "影": 2,
        "应": 4,
        "渲": 3,
        "莺": 12,
        "宫": 10,
        "英": 1,
        "萦": 7,
        "蔫": 2,
        "赢": 2,
        "菅": 1,
        "冒": 31,
        "琶": 4,
        "盈": 10,
        "银": 1,
        "因": 1,
        "硬": 1,
        "苦": 6,
        "引": 3,
        "音": 2,
        "荣": 6,
        "茴": 1,
        "迎": 2,
        "莆": 1,
        "颍": 1,
        "彗": 2,
        "尹": 1
    },
    "鲁": {
        "湟": 87,
        "兽": 254,
        "胃": 38,
        "菖": 94,
        "瞎": 20,
        "茼": 13,
        "冒": 15,
        "噜": 3,
        "雷": 1,
        "芦": 1,
        "卢": 7,
        "露": 1,
        "辑": 1,
        "路": 1,
        "唱": 1,
        "雪": 1,
        "录": 1,
        "罗": 1,
        "祠": 1
    },
    "怪": {
        "鱠": 33,
        "贵": 8,
        "怦": 1,
        "乖": 3
    },
    "澳": {
        "漠": 308,
        "溴": 57,
        "演": 33,
        "噢": 7,
        "涠": 2,
        "遛": 15,
        "痫": 1,
        "奥": 5,
        "舆": 1
    },
    "案": {
        "衰": 90,
        "栗": 127,
        "蹇": 20,
        "豪": 106,
        "按": 18,
        "蓁": 3,
        "奏": 39,
        "寞": 44,
        "熹": 17,
        "岸": 3,
        "素": 9,
        "安": 8,
        "窒": 1,
        "寅": 13,
        "莫": 5,
        "某": 8,
        "彗": 7,
        "啊": 7,
        "暗": 1,
        "枭": 1,
        "蔓": 2,
        "妻": 2,
        "藁": 2,
        "羞": 1,
        "窦": 1
    },
    "爆": {
        "憬": 58,
        "幅": 113,
        "啧": 68,
        "暴": 99,
        "惶": 26,
        "报": 10,
        "雇": 4,
        "惊": 6,
        "孀": 28,
        "瀑": 15,
        "嫁": 61,
        "包": 6,
        "煌": 1,
        "保": 2,
        "淳": 1,
        "慑": 21,
        "嫖": 5,
        "嶂": 2,
        "燥": 9,
        "肚": 1,
        "爽": 1,
        "抱": 3,
        "圃": 1
    },
    "亿": {
        "一": 89,
        "医": 4,
        "译": 1,
        "移": 1,
        "已": 2,
        "意": 5,
        "易": 1,
        "艺": 1,
        "以": 1,
        "逸": 1,
        "银": 1,
        "疑": 1
    },
    "元": {
        "员": 15,
        "缘": 2,
        "院": 7,
        "远": 3,
        "援": 2,
        "兀": 16,
        "源": 8,
        "原": 5,
        "沅": 1,
        "垣": 1,
        "园": 5,
        "媛": 1,
        "圆": 1
    },
    "叛": {
        "畈": 59,
        "颊": 83,
        "贩": 45
    },
    "于": {
        "育": 4,
        "与": 233,
        "余": 102,
        "以": 47,
        "语": 5,
        "娱": 3,
        "馀": 12,
        "宇": 2,
        "逾": 3,
        "域": 1,
        "鱼": 20,
        "约": 2,
        "雨": 4,
        "运": 3,
        "予": 1,
        "愈": 1,
        "瑜": 3,
        "云": 1,
        "渔": 1,
        "觎": 1,
        "寓": 1,
        "俞": 2,
        "玉": 1,
        "羽": 1
    },
    "势": {
        "式": 149,
        "事": 13,
        "是": 21,
        "实": 4,
        "搪": 58,
        "识": 6,
        "示": 2,
        "饰": 3,
        "鳕": 11,
        "市": 4,
        "士": 2,
        "时": 7,
        "娼": 6,
        "石": 2,
        "耀": 1,
        "誓": 5,
        "师": 2,
        "视": 1,
        "驶": 2,
        "十": 3,
        "史": 1,
        "世": 1,
        "婚": 1
    },
    "绩": {
        "债": 17,
        "迹": 65,
        "积": 87,
        "际": 2,
        "啧": 14,
        "纪": 1,
        "技": 2,
        "痘": 1,
        "辑": 1,
        "及": 3,
        "叽": 1,
        "起": 7,
        "机": 1,
        "计": 1,
        "蹟": 2,
        "级": 1,
        "家": 1
    },
    "但": {
        "旧": 370,
        "倒": 85,
        "旦": 110,
        "大": 63,
        "单": 29,
        "当": 15,
        "担": 3,
        "伯": 26,
        "淡": 2,
        "蛋": 3,
        "档": 1,
        "佃": 6,
        "弹": 14,
        "答": 1,
        "们": 3,
        "坦": 1,
        "诞": 1,
        "带": 1
    },
    "诺": {
        "诣": 99,
        "若": 106,
        "诸": 37,
        "糯": 1,
        "瞄": 1,
        "努": 1,
        "惰": 1,
        "懦": 2
    },
    "洋": {
        "醇": 6,
        "藻": 21,
        "阳": 17,
        "濡": 1,
        "羊": 2,
        "杨": 12,
        "聿": 1,
        "沣": 4,
        "扬": 1,
        "岸": 2,
        "蕉": 3,
        "年": 1,
        "注": 3,
        "车": 2
    },
    "刺": {
        "莿": 125,
        "剌": 7,
        "次": 5,
        "赐": 1
    },
    "探": {
        "拱": 19,
        "谈": 8,
        "谭": 1,
        "拣": 1,
        "他": 4,
        "扮": 1,
        "它": 1,
        "深": 2
    },
    "封": {
        "奉": 2,
        "圭": 5,
        "射": 2,
        "风": 6,
        "分": 5,
        "丰": 7,
        "份": 2,
        "汾": 1,
        "峰": 1,
        "锋": 1,
        "蜂": 1
    },
    "透": {
        "诱": 33,
        "投": 4,
        "逅": 16,
        "适": 2,
        "偷": 1,
        "疆": 1,
        "头": 1
    },
    "傲": {
        "奥": 8,
        "贼": 1,
        "澳": 2,
        "瞰": 1
    },
    "急": {
        "及": 77,
        "即": 2,
        "级": 2,
        "刍": 10,
        "极": 2,
        "疾": 1,
        "接": 1,
        "几": 3,
        "继": 2,
        "结": 1,
        "基": 2,
        "鸡": 1,
        "辑": 2,
        "击": 1,
        "扁": 1,
        "亟": 1,
        "集": 1,
        "技": 1,
        "计": 1,
        "姐": 1,
        "唧": 2
    },
    "捩": {
        "戾": 6,
        "泪": 37,
        "列": 7,
        "振": 7
    },
    "射": {
        "肘": 41,
        "时": 29,
        "躬": 34,
        "社": 2,
        "舍": 1,
        "涉": 1,
        "设": 1
    },
    "港": {
        "渚": 35,
        "巷": 71,
        "杠": 1,
        "岗": 11,
        "溶": 9,
        "刚": 7,
        "感": 3,
        "敢": 3,
        "肛": 2,
        "赶": 1,
        "钢": 2,
        "泡": 2,
        "潜": 1
    },
    "士": {
        "事": 15,
        "师": 8,
        "土": 208,
        "氏": 8,
        "饰": 2,
        "是": 37,
        "时": 1,
        "适": 1,
        "市": 1,
        "视": 1,
        "识": 1,
        "尸": 2,
        "试": 1,
        "食": 1,
        "世": 1,
        "十": 1
    },
    "滋": {
        "姿": 55,
        "兹": 33,
        "眩": 24,
        "恣": 7,
        "舷": 2,
        "歹": 1
    },
    "詹": {
        "雇": 12,
        "禧": 3,
        "站": 1,
        "战": 1
    },
    "甘": {
        "曰": 55,
        "干": 61,
        "白": 13,
        "苜": 1,
        "杆": 1
    },
    "知": {
        "自": 8,
        "这": 14,
        "肢": 24,
        "汨": 24,
        "吃": 75,
        "局": 9,
        "智": 23,
        "蛔": 22,
        "质": 1,
        "者": 14,
        "只": 4,
        "直": 4,
        "至": 5,
        "支": 3,
        "咀": 7,
        "拘": 7,
        "之": 10,
        "置": 4,
        "指": 2,
        "治": 1,
        "致": 2,
        "芝": 1,
        "志": 2,
        "脂": 1
    },
    "道": {
        "到": 251,
        "逼": 133,
        "导": 44,
        "大": 10,
        "通": 107,
        "直": 51,
        "刀": 1,
        "蹈": 6,
        "倒": 6,
        "得": 7,
        "盗": 2,
        "套": 7,
        "答": 1,
        "岛": 1,
        "遭": 1
    },
    "遇": {
        "遐": 415,
        "遢": 17,
        "与": 43,
        "于": 2,
        "偶": 28,
        "遛": 9,
        "遏": 3,
        "愚": 7,
        "迢": 9,
        "玉": 2,
        "遍": 24,
        "狱": 1,
        "愈": 1,
        "云": 1,
        "御": 1,
        "宇": 1,
        "月": 1,
        "育": 2,
        "运": 1,
        "预": 1
    },
    "峇": {
        "寄": 13,
        "巴": 62,
        "杳": 90,
        "岩": 1,
        "沓": 2,
        "苔": 4,
        "誉": 1
    },
    "移": {
        "哆": 46,
        "一": 14,
        "穆": 8,
        "侈": 13,
        "髂": 1,
        "艳": 3,
        "沂": 1,
        "已": 3,
        "遗": 1,
        "稽": 1,
        "意": 1
    },
    "波": {
        "博": 137,
        "废": 51,
        "皮": 6,
        "播": 1,
        "啵": 2,
        "疲": 4,
        "拨": 7,
        "伯": 2,
        "反": 2,
        "歧": 1
    },
    "装": {
        "焋": 66,
        "庄": 14,
        "揍": 1,
        "妆": 13,
        "篝": 8,
        "裳": 27,
        "撞": 1
    },
    "仍": {
        "认": 12,
        "人": 101,
        "扔": 8,
        "仁": 1,
        "任": 5
    },
    "方": {
        "万": 633,
        "旁": 18,
        "妨": 25,
        "烦": 2,
        "房": 92,
        "放": 202,
        "芳": 5,
        "反": 7,
        "防": 8,
        "访": 2,
        "饭": 1,
        "范": 1
    },
    "导": {
        "劈": 27,
        "写": 79,
        "到": 29,
        "寻": 115,
        "淂": 95,
        "道": 49,
        "皂": 40,
        "倒": 12,
        "辱": 1,
        "寸": 3,
        "冒": 4,
        "大": 2,
        "岛": 1,
        "稻": 1
    },
    "募": {
        "莫": 6,
        "幕": 34,
        "蓦": 20,
        "寡": 2,
        "苜": 5,
        "慕": 3,
        "墓": 8,
        "拇": 1,
        "木": 7,
        "母": 2,
        "目": 7,
        "熹": 1,
        "蔚": 1,
        "姥": 1,
        "姆": 1
    },
    "候": {
        "后": 170,
        "侯": 16,
        "火": 7,
        "假": 22,
        "或": 7,
        "获": 1,
        "好": 1,
        "俟": 1,
        "慷": 1
    },
    "季": {
        "蚕": 22,
        "记": 7,
        "孛": 25,
        "叁": 61,
        "荸": 25,
        "迹": 2,
        "天": 8,
        "鸡": 1,
        "机": 4,
        "李": 45,
        "彗": 13,
        "霁": 10,
        "綦": 18,
        "暨": 1,
        "秀": 7,
        "既": 1,
        "萼": 9,
        "级": 5,
        "鬓": 2,
        "击": 2,
        "嫉": 1,
        "解": 1,
        "孽": 1,
        "子": 5,
        "基": 3,
        "继": 1,
        "寂": 1,
        "集": 1,
        "饥": 2,
        "届": 1,
        "极": 1,
        "际": 1,
        "逵": 1,
        "计": 1,
        "几": 1,
        "进": 1
    },
    "检": {
        "俭": 75,
        "怡": 7,
        "金": 4,
        "见": 2,
        "捡": 7,
        "险": 3,
        "简": 5,
        "建": 2,
        "栓": 1,
        "拾": 2,
        "减": 1,
        "怜": 1,
        "件": 1,
        "恤": 1
    },
    "水": {
        "璀": 7,
        "税": 1,
        "谁": 2,
        "岁": 7,
        "输": 1,
        "学": 1
    },
    "腻": {
        "逆": 12,
        "？": 1,
        "贰": 1
    },
    "违": {
        "伟": 64,
        "为": 9,
        "圭": 3,
        "遭": 1,
        "卫": 1
    },
    "束": {
        "荣": 90,
        "诉": 7,
        "吏": 61,
        "荥": 2,
        "寅": 10,
        "栗": 2,
        "竖": 1,
        "数": 1,
        "速": 7,
        "柬": 1,
        "书": 1
    },
    "房": {
        "方": 95,
        "放": 83,
        "尻": 6,
        "防": 34,
        "访": 9,
        "旁": 28,
        "坊": 4,
        "繁": 3,
        "芳": 2,
        "返": 1,
        "凡": 1,
        "肪": 1,
        "肩": 2,
        "浣": 1,
        "妨": 1,
        "仿": 2
    },
    "算": {
        "笛": 27,
        "卸": 21,
        "菖": 276,
        "圃": 15,
        "筒": 23,
        "莒": 7,
        "漳": 10,
        "焯": 5,
        "像": 7,
        "篹": 8,
        "筐": 5,
        "谭": 8,
        "璋": 2
    },
    "住": {
        "主": 52,
        "助": 85,
        "族": 68,
        "仨": 27,
        "抓": 3,
        "任": 13,
        "往": 7,
        "驻": 24,
        "祝": 13,
        "组": 8,
        "至": 1,
        "庄": 1,
        "珠": 1,
        "猪": 7,
        "朱": 3,
        "注": 10,
        "筑": 3,
        "柱": 1,
        "租": 1,
        "这": 1
    },
    "壤": {
        "嚷": 145,
        "埭": 24,
        "墙": 19,
        "攘": 43,
        "蹦": 2,
        "晴": 3,
        "璜": 5,
        "疃": 2,
        "蜃": 1,
        "震": 1,
        "寰": 4,
        "域": 3,
        "请": 1
    },
    "间": {
        "件": 60,
        "闾": 342,
        "尖": 30,
        "闯": 7,
        "家": 6,
        "将": 7,
        "问": 8,
        "建": 11,
        "兼": 3,
        "坚": 5,
        "捡": 1,
        "门": 7,
        "同": 3,
        "见": 3,
        "町": 1,
        "阎": 1,
        "歼": 2,
        "安": 1,
        "奸": 1,
        "简": 1,
        "监": 1,
        "剑": 1,
        "鉴": 1
    },
    "男": {
        "舅": 76,
        "勇": 8,
        "南": 33,
        "鳕": 72,
        "难": 20,
        "那": 3,
        "楠": 23,
        "日": 1,
        "哪": 1,
        "拿": 1
    },
    "邀": {
        "遨": 112,
        "遛": 5,
        "要": 15,
        "激": 7,
        "边": 7,
        "遐": 4,
        "遭": 3
    },
    "里": {
        "雯": 206,
        "理": 171,
        "鳕": 114,
        "璧": 52,
        "力": 10,
        "望": 25,
        "眶": 6,
        "埕": 14,
        "哩": 10,
        "李": 20,
        "鲤": 13,
        "腥": 21,
        "叟": 26,
        "礼": 5,
        "例": 8,
        "壁": 22,
        "粒": 3,
        "塑": 17,
        "历": 6,
        "荤": 3,
        "林": 2,
        "利": 6,
        "迢": 2,
        "睾": 1,
        "立": 1,
        "莉": 2,
        "临": 1,
        "琳": 1,
        "连": 1,
        "已": 1,
        "离": 2,
        "甲": 4,
        "蜊": 1,
        "黎": 1,
        "丽": 1
    },
    "治": {
        "冶": 310,
        "之": 1,
        "汽": 1,
        "启": 3,
        "洽": 122,
        "汁": 1,
        "址": 1,
        "台": 5,
        "志": 14,
        "质": 2,
        "置": 2,
        "制": 7,
        "涓": 5,
        "挚": 2,
        "诒": 1,
        "智": 3,
        "致": 3,
        "织": 1,
        "止": 2,
        "旧": 1,
        "知": 1,
        "支": 1
    },
    "词": {
        "同": 6,
        "辞": 2,
        "次": 2,
        "问": 1
    },
    "桶": {
        "涌": 81,
        "楠": 12,
        "诵": 18,
        "俑": 27,
        "漏": 2,
        "同": 2,
        "捅": 6,
        "懦": 5
    },
    "差": {
        "赛": 7,
        "芳": 29,
        "墓": 7,
        "擦": 8,
        "查": 19,
        "詹": 3,
        "插": 1,
        "拆": 1,
        "叉": 1,
        "唁": 9,
        "羞": 3,
        "茶": 3,
        "察": 1,
        "基": 1
    },
    "错": {
        "措": 94,
        "借": 17,
        "锚": 108,
        "绰": 35,
        "做": 23,
        "锗": 5,
        "惜": 2,
        "挫": 1,
        "诣": 1
    },
    "濒": {
        "涝": 3,
        "滢": 2,
        "溃": 1,
        "频": 1,
        "淑": 3
    },
    "减": {
        "咸": 56,
        "结": 73,
        "见": 3,
        "凋": 48,
        "坚": 3,
        "碱": 4,
        "加": 4,
        "简": 17,
        "臧": 29,
        "司": 1,
        "渐": 7,
        "捡": 1,
        "戚": 3,
        "鉴": 1,
        "舰": 1,
        "件": 1,
        "箭": 1,
        "检": 1,
        "剪": 1
    },
    "缓": {
        "绥": 23,
        "还": 5,
        "环": 10,
        "缙": 17,
        "援": 8,
        "暧": 12,
        "暖": 4,
        "绫": 4,
        "换": 3,
        "绶": 1
    },
    "赫": {
        "喝": 1,
        "郝": 30,
        "茄": 4,
        "盒": 1,
        "和": 10,
        "鹤": 1
    },
    "底": {
        "庸": 34,
        "第": 2,
        "庙": 20,
        "地": 23,
        "扁": 4,
        "理": 6,
        "弟": 1,
        "低": 26,
        "屁": 1
    },
    "为": {
        "力": 135,
        "味": 21,
        "韦": 4,
        "位": 97,
        "未": 115,
        "伪": 16,
        "喂": 89,
        "微": 18,
        "伟": 9,
        "外": 7,
        "卫": 10,
        "委": 3,
        "维": 22,
        "违": 3,
        "威": 5,
        "危": 9,
        "围": 17,
        "魏": 4,
        "胃": 6,
        "唯": 5,
        "尾": 4,
        "？": 1,
        "谓": 1,
        "畏": 1,
        "纬": 1
    },
    "弃": {
        "气": 126,
        "育": 23,
        "拜": 12,
        "汽": 2,
        "浮": 1,
        "妻": 8,
        "器": 1,
        "窍": 2,
        "萍": 1,
        "棋": 1,
        "齐": 1,
        "奇": 2,
        "七": 1,
        "泣": 1
    },
    "核": {
        "该": 44,
        "合": 4,
        "何": 5,
        "和": 23,
        "河": 2,
        "渤": 3,
        "杨": 3,
        "愤": 1,
        "喝": 1
    },
    "议": {
        "义": 90,
        "意": 101,
        "异": 12,
        "一": 12,
        "仪": 14,
        "音": 1,
        "溢": 1,
        "移": 1,
        "以": 9,
        "哎": 4,
        "毅": 1,
        "艺": 4,
        "医": 1
    },
    "答": {
        "桉": 79,
        "达": 16,
        "打": 9,
        "撘": 7,
        "大": 2,
        "担": 1,
        "带": 1
    },
    "停": {
        "定": 7,
        "哼": 95,
        "亭": 92,
        "嘻": 26,
        "庭": 2,
        "听": 12,
        "挺": 7,
        "愕": 7,
        "厅": 7,
        "倬": 1,
        "婷": 2,
        "侍": 5,
        "艇": 1,
        "序": 1,
        "霆": 1
    },
    "九": {
        "几": 172,
        "兀": 391,
        "就": 23,
        "久": 14,
        "仇": 9,
        "酒": 21,
        "玖": 2,
        "救": 2,
        "济": 1,
        "灸": 1
    },
    "译": {
        "印": 59,
        "义": 6,
        "泽": 2,
        "一": 2,
        "痒": 1,
        "浮": 2
    },
    "乏": {
        "泛": 37,
        "发": 8,
        "伐": 3,
        "筏": 1,
        "阀": 1,
        "之": 1,
        "法": 1,
        "凡": 1
    },
    "林": {
        "领": 16,
        "体": 43,
        "袜": 48,
        "零": 6,
        "杯": 28,
        "砷": 1,
        "立": 1,
        "柿": 3,
        "龄": 2,
        "邻": 2,
        "琳": 11,
        "麟": 1,
        "怀": 13,
        "灵": 5,
        "令": 1,
        "凌": 2,
        "玲": 7,
        "临": 2,
        "陵": 3,
        "森": 1,
        "梨": 1,
        "里": 1,
        "璃": 1,
        "离": 1,
        "霖": 1,
        "铃": 1
    },
    "震": {
        "振": 130,
        "逞": 29,
        "需": 11,
        "正": 4,
        "雷": 41,
        "藿": 13,
        "窟": 11,
        "熹": 12,
        "阵": 1,
        "疆": 1,
        "雇": 1,
        "整": 1,
        "真": 2,
        "菖": 1,
        "郑": 1,
        "政": 1
    },
    "上": {
        "向": 7,
        "站": 7,
        "山": 33,
        "商": 32,
        "长": 7,
        "藏": 6,
        "尚": 54,
        "伤": 10,
        "胜": 7,
        "善": 3,
        "珊": 1,
        "赏": 3,
        "讪": 1
    },
    "扎": {
        "匝": 22,
        "扰": 1,
        "渣": 1,
        "炸": 3,
        "沾": 1
    },
    "堆": {
        "对": 5,
        "碓": 68,
        "准": 5,
        "疟": 3,
        "惟": 2,
        "队": 1,
        "谁": 11,
        "婚": 1,
        "都": 1
    },
    "预": {
        "愈": 81,
        "颅": 89,
        "遇": 8,
        "与": 36,
        "运": 1,
        "顶": 46,
        "于": 11,
        "予": 14,
        "逾": 2,
        "余": 1,
        "御": 1,
        "浴": 3,
        "雨": 2,
        "玉": 2,
        "育": 1,
        "渔": 1,
        "寓": 1
    },
    "丝": {
        "思": 128,
        "炒": 2,
        "竹": 6,
        "斯": 1
    },
    "萝": {
        "劳": 1
    },
    "重": {
        "直": 285,
        "亘": 429,
        "中": 160,
        "从": 155,
        "市": 274,
        "种": 66,
        "里": 420,
        "扈": 21,
        "币": 96,
        "冲": 1,
        "喧": 9,
        "众": 8,
        "终": 4,
        "忠": 2,
        "钟": 1,
        "萧": 1
    },
    "碑": {
        "啤": 5,
        "杯": 5,
        "呗": 2,
        "砷": 1,
        "腰": 1,
        "被": 1
    },
    "圈": {
        "劝": 5,
        "全": 6,
        "拳": 1,
        "权": 1
    },
    "姐": {
        "妲": 37,
        "咀": 6,
        "姻": 6,
        "节": 3,
        "接": 2,
        "解": 1,
        "杰": 1
    },
    "陈": {
        "成": 23,
        "脲": 8,
        "防": 8,
        "承": 2,
        "沉": 10,
        "城": 6,
        "程": 5,
        "晨": 6,
        "称": 7,
        "乘": 2,
        "橙": 1,
        "臣": 1,
        "谌": 1
    },
    "婆": {
        "破": 57,
        "遐": 1
    },
    "兹": {
        "炫": 36,
        "舷": 35,
        "子": 2
    },
    "母": {
        "目": 31,
        "囹": 29,
        "姆": 8,
        "田": 7,
        "木": 1,
        "沐": 1
    },
    "煮": {
        "熹": 1,
        "著": 2
    },
    "景": {
        "京": 18,
        "熹": 319,
        "乐": 12,
        "影": 27,
        "近": 42,
        "经": 21,
        "豪": 11,
        "寅": 4,
        "金": 14,
        "票": 6,
        "皇": 3,
        "祟": 28,
        "竟": 2,
        "冒": 15,
        "镜": 7,
        "屋": 5,
        "劲": 1,
        "昌": 1,
        "静": 1,
        "警": 3,
        "仅": 1,
        "井": 2,
        "幄": 3,
        "胃": 1,
        "鬟": 1
    },
    "志": {
        "寇": 18,
        "至": 17,
        "制": 63,
        "古": 14,
        "指": 1,
        "怎": 14,
        "智": 21,
        "致": 22,
        "直": 3,
        "治": 1,
        "只": 4,
        "蔻": 3,
        "汁": 1,
        "之": 3,
        "知": 3,
        "置": 1,
        "质": 2,
        "挚": 1,
        "羔": 1,
        "支": 1
    },
    "坏": {
        "壤": 48,
        "换": 7,
        "怀": 86,
        "毁": 7,
        "害": 1,
        "化": 1
    },
    "则": {
        "责": 19,
        "择": 133,
        "泽": 14,
        "测": 7,
        "者": 2
    },
    "程": {
        "成": 135,
        "湟": 32,
        "城": 17,
        "押": 7,
        "陈": 11,
        "产": 7,
        "承": 2,
        "碍": 5,
        "秆": 1,
        "胃": 4,
        "诚": 1,
        "呈": 1,
        "字": 1
    },
    "识": {
        "思": 73,
        "是": 77,
        "示": 7,
        "试": 13,
        "十": 3,
        "事": 1,
        "职": 7,
        "食": 2,
        "势": 1,
        "实": 1
    },
    "压": {
        "庄": 66,
        "丫": 95,
        "厌": 7,
        "押": 26,
        "呀": 3,
        "亚": 5,
        "要": 2,
        "轧": 1
    },
    "富": {
        "菖": 215,
        "福": 55,
        "官": 30,
        "妇": 5,
        "咐": 1,
        "莒": 108,
        "眉": 12,
        "宫": 17,
        "付": 4,
        "昌": 1,
        "负": 10,
        "宦": 5,
        "副": 3,
        "父": 1,
        "附": 2,
        "复": 4,
        "圭": 8,
        "夫": 2,
        "服": 2,
        "扁": 1,
        "甫": 1,
        "阜": 1,
        "覆": 1,
        "赋": 1
    },
    "染": {
        "然": 109,
        "袭": 11,
        "杀": 4,
        "嫂": 5,
        "杂": 12,
        "架": 11,
        "澡": 1,
        "梁": 2,
        "栾": 3
    },
    "臣": {
        "成": 2,
        "城": 2
    },
    "角": {
        "脚": 95,
        "甬": 54,
        "教": 8,
        "焦": 2,
        "铂": 1,
        "娇": 1,
        "叫": 1,
        "胶": 1,
        "家": 1,
        "较": 1
    },
    "恙": {
        "羔": 4,
        "样": 14,
        "薏": 1
    },
    "意": {
        "音": 7,
        "姨": 1,
        "嵩": 36,
        "义": 33,
        "异": 16,
        "益": 80,
        "慧": 122,
        "议": 60,
        "一": 97,
        "惹": 63,
        "啬": 64,
        "蒽": 21,
        "毅": 32,
        "惠": 39,
        "愫": 14,
        "忆": 1,
        "易": 12,
        "以": 85,
        "蔫": 40,
        "蒿": 8,
        "思": 3,
        "已": 3,
        "亿": 19,
        "医": 7,
        "衣": 1,
        "艺": 3,
        "蕙": 1,
        "盲": 1,
        "饮": 1,
        "因": 9,
        "苛": 1,
        "言": 1
    },
    "坐": {
        "卓": 20,
        "作": 9,
        "做": 115,
        "座": 149,
        "走": 22,
        "错": 6
    },
    "莫": {
        "苣": 31,
        "寞": 46,
        "萸": 6,
        "萤": 4,
        "茉": 4,
        "没": 32,
        "黄": 22,
        "昊": 2,
        "真": 7,
        "墨": 2,
        "苗": 1,
        "末": 1,
        "莒": 1,
        "鬓": 1,
        "吴": 1
    },
    "字": {
        "子": 208,
        "宇": 7,
        "孛": 1,
        "只": 7,
        "志": 1,
        "自": 1
    },
    "奥": {
        "窦": 82,
        "寅": 88,
        "舆": 39,
        "澳": 10,
        "契": 2,
        "类": 2,
        "寞": 3,
        "啊": 1,
        "阿": 1
    },
    "斯": {
        "昕": 740,
        "思": 14,
        "浙": 58,
        "似": 1,
        "西": 7,
        "司": 3,
        "丝": 8,
        "所": 1,
        "私": 3,
        "其": 1,
        "四": 8,
        "嘶": 1,
        "死": 1
    },
    "近": {
        "境": 30,
        "即": 2,
        "进": 107,
        "仅": 21,
        "经": 26,
        "今": 83,
        "迈": 1,
        "尽": 23,
        "禁": 3,
        "景": 1,
        "径": 2,
        "竞": 1,
        "新": 7,
        "金": 7,
        "精": 2,
        "几": 5,
        "竟": 3,
        "颈": 1,
        "劲": 4,
        "紧": 3,
        "净": 3,
        "靖": 1,
        "机": 1,
        "技": 2,
        "晋": 1,
        "镜": 2,
        "计": 1,
        "济": 1,
        "洁": 1
    },
    "三": {
        "二": 118,
        "亡": 3,
        "一": 2
    },
    "该": {
        "爱": 7,
        "改": 109,
        "撮": 19,
        "盖": 6,
        "概": 9,
        "钙": 2,
        "以": 6,
        "蔽": 6,
        "獭": 1,
        "撤": 1
    },
    "莎": {
        "珊": 2,
        "沙": 1,
        "判": 1,
        "傻": 1,
        "步": 1
    },
    "动": {
        "酶": 112,
        "劝": 300,
        "东": 10,
        "洞": 4,
        "懂": 8,
        "切": 4,
        "重": 7,
        "冻": 5,
        "栋": 1,
        "董": 7,
        "纫": 1
    },
    "估": {
        "佶": 75,
        "固": 2,
        "股": 3,
        "菇": 1,
        "国": 1,
        "谷": 1
    },
    "世": {
        "逝": 92,
        "是": 121,
        "时": 14,
        "势": 3,
        "恒": 16,
        "士": 3,
        "事": 16,
        "死": 1,
        "失": 9,
        "市": 5,
        "视": 1,
        "师": 1,
        "使": 1,
        "石": 1,
        "十": 2,
        "试": 6,
        "介": 7,
        "室": 1,
        "史": 1,
        "实": 1,
        "食": 1,
        "始": 1,
        "也": 1
    },
    "准": {
        "佳": 38,
        "军": 119,
        "淮": 132,
        "渲": 23,
        "尊": 7,
        "墫": 1,
        "屈": 1
    },
    "站": {
        "沾": 71,
        "佔": 72,
        "占": 9,
        "战": 19,
        "颤": 2,
        "帐": 7,
        "赞": 7,
        "张": 2,
        "上": 7,
        "咕": 1,
        "账": 1,
        "绽": 1,
        "栈": 1
    },
    "呼": {
        "乎": 19,
        "湖": 3,
        "盱": 37,
        "互": 2,
        "会": 1,
        "忽": 1,
        "胡": 1
    },
    "紧": {
        "寰": 25,
        "祟": 75,
        "近": 2,
        "警": 17,
        "领": 97,
        "金": 5,
        "痿": 26,
        "竞": 1,
        "仅": 6,
        "静": 2,
        "进": 8,
        "经": 8,
        "霾": 7,
        "济": 2,
        "斤": 1,
        "璜": 4,
        "集": 1,
        "孳": 1,
        "累": 1,
        "情": 1,
        "继": 1,
        "颈": 1,
        "境": 1,
        "几": 1,
        "景": 1,
        "级": 1,
        "锦": 1,
        "晋": 1
    },
    "那": {
        "哪": 346,
        "纳": 37,
        "郎": 6,
        "你": 5,
        "娜": 5,
        "呢": 4,
        "拿": 3
    },
    "控": {
        "崆": 28,
        "空": 31,
        "溢": 1,
        "苦": 7
    },
    "受": {
        "收": 346,
        "首": 3,
        "授": 7,
        "手": 9,
        "瘦": 6,
        "嗽": 7,
        "售": 7,
        "寿": 3,
        "搜": 7,
        "守": 6,
        "妥": 2,
        "夏": 2,
        "画": 3,
        "兽": 2
    },
    "涉": {
        "设": 43,
        "步": 44,
        "射": 7,
        "社": 7,
        "吐": 1,
        "摄": 9,
        "舍": 1,
        "慑": 1,
        "沙": 1
    },
    "糖": {
        "唐": 5,
        "堂": 18,
        "嘻": 3,
        "粗": 1,
        "嘱": 6,
        "塘": 1,
        "唁": 3,
        "洮": 1,
        "谈": 1
    },
    "奉": {
        "唇": 10,
        "信": 1,
        "蓦": 10,
        "蒜": 2,
        "分": 1,
        "羞": 3,
        "萘": 1,
        "菩": 1,
        "堇": 1,
        "荸": 2,
        "捧": 1
    },
    "益": {
        "义": 63,
        "异": 51,
        "谊": 5,
        "一": 17,
        "意": 6,
        "印": 1,
        "艺": 7,
        "宜": 1,
        "应": 1
    },
    "境": {
        "慌": 48,
        "璜": 32,
        "竟": 44,
        "睛": 38,
        "景": 71,
        "墙": 55,
        "京": 7,
        "尽": 57,
        "垣": 27,
        "鹿": 50,
        "渍": 13,
        "经": 16,
        "憬": 8,
        "进": 4,
        "径": 3,
        "镜": 2,
        "近": 4,
        "魇": 2,
        "竞": 2,
        "今": 3,
        "清": 8,
        "敬": 1,
        "墒": 5,
        "瞌": 2,
        "精": 2,
        "静": 1,
        "金": 1
    },
    "资": {
        "赘": 160,
        "子": 40,
        "字": 10,
        "负": 1,
        "製": 6,
        "直": 7,
        "谘": 6,
        "质": 9,
        "知": 7,
        "支": 7,
        "自": 13,
        "滋": 1,
        "咨": 3,
        "兹": 1,
        "制": 1,
        "姿": 1
    },
    "睦": {
        "木": 1,
        "盱": 1
    },
    "由": {
        "有": 486,
        "白": 3,
        "尤": 5,
        "邮": 3,
        "油": 19,
        "游": 12,
        "鱿": 3,
        "又": 1,
        "优": 2,
        "友": 1
    },
    "育": {
        "盲": 561,
        "噢": 93,
        "胃": 24,
        "力": 88,
        "义": 9,
        "运": 7,
        "与": 12,
        "芋": 1,
        "域": 3,
        "悦": 1,
        "遇": 1,
        "誉": 1,
        "玉": 4,
        "言": 2,
        "狱": 1,
        "瑜": 1,
        "于": 1
    },
    "次": {
        "灰": 101,
        "侧": 9,
        "此": 141,
        "雌": 7,
        "只": 1,
        "子": 6,
        "是": 8,
        "测": 7,
        "词": 4,
        "色": 1,
        "刺": 3,
        "赐": 1,
        "慈": 1,
        "认": 1
    },
    "冕": {
        "霓": 214,
        "疆": 10,
        "郾": 8,
        "羞": 8,
        "霆": 7,
        "免": 2,
        "面": 1
    },
    "诗": {
        "示": 2,
        "蔚": 1,
        "式": 1,
        "市": 2,
        "痔": 1,
        "寺": 1,
        "氏": 1,
        "事": 1,
        "实": 1,
        "是": 3,
        "石": 1,
        "师": 1,
        "史": 1
    },
    "类": {
        "荽": 30,
        "赉": 51,
        "萘": 26,
        "勒": 1,
        "鲨": 1,
        "獒": 17,
        "荬": 2,
        "妻": 13,
        "卖": 6,
        "萎": 9,
        "奘": 3,
        "了": 2,
        "柒": 4,
        "黄": 5,
        "葵": 4,
        "突": 2,
        "莫": 1,
        "磊": 2,
        "揉": 2,
        "螯": 1,
        "茭": 1,
        "嘞": 2,
        "累": 1,
        "鳌": 2,
        "米": 1
    },
    "例": {
        "咧": 75,
        "立": 66,
        "粒": 3,
        "恢": 24,
        "利": 7,
        "列": 32,
        "力": 9,
        "历": 2,
        "猎": 2,
        "理": 4,
        "里": 2,
        "攸": 2
    },
    "军": {
        "窒": 236,
        "车": 44,
        "安": 32,
        "荤": 241,
        "举": 7,
        "鸯": 95,
        "莺": 104,
        "笃": 10,
        "琵": 9,
        "彗": 14,
        "均": 12,
        "君": 8,
        "芽": 1,
        "菌": 1,
        "运": 1,
        "冒": 6,
        "钧": 2,
        "茬": 1,
        "宿": 1,
        "覃": 1,
        "茸": 4,
        "专": 1
    },
    "雷": {
        "君": 75,
        "菖": 28,
        "了": 1,
        "盂": 39,
        "雹": 2,
        "类": 2,
        "唱": 12,
        "渲": 4,
        "羸": 2,
        "富": 2,
        "田": 1,
        "磊": 2,
        "嘞": 1,
        "累": 2,
        "福": 1,
        "审": 1,
        "蕾": 1
    },
    "追": {
        "最": 124,
        "遍": 13,
        "迫": 5
    },
    "就": {
        "究": 126,
        "扰": 70,
        "旧": 12,
        "交": 2,
        "救": 7,
        "久": 3,
        "脱": 2,
        "九": 11,
        "揪": 1,
        "舅": 3,
        "肮": 1,
        "忧": 1,
        "教": 2,
        "碗": 2,
        "酒": 1,
        "兢": 1,
        "矾": 1
    },
    "良": {
        "寅": 20,
        "艮": 189,
        "量": 5,
        "两": 5,
        "粮": 2,
        "凉": 2,
        "梁": 1
    },
    "堪": {
        "看": 20,
        "碪": 72,
        "及": 14,
        "垣": 2,
        "距": 1,
        "康": 1
    },
    "很": {
        "和": 28,
        "跟": 90,
        "恨": 63,
        "涸": 6,
        "忒": 1,
        "痕": 8,
        "浪": 7,
        "狠": 4,
        "偎": 7,
        "何": 1,
        "艮": 1,
        "侗": 3,
        "得": 1,
        "泪": 2,
        "可": 2,
        "徊": 9,
        "横": 1,
        "佷": 1
    },
    "统": {
        "毓": 134,
        "同": 29,
        "铳": 30,
        "通": 13,
        "绕": 1,
        "桶": 1,
        "绣": 2
    },
    "楚": {
        "处": 119,
        "渣": 10,
        "出": 6,
        "林": 3,
        "厨": 1
    },
    "扔": {
        "仍": 29,
        "人": 4,
        "任": 1,
        "认": 1
    },
    "怖": {
        "布": 94,
        "饰": 122,
        "滞": 13,
        "沛": 19,
        "步": 1
    },
    "证": {
        "正": 55,
        "征": 84,
        "証": 55,
        "亚": 1,
        "真": 2,
        "郑": 2,
        "争": 1,
        "挣": 1,
        "政": 2
    },
    "并": {
        "冰": 8,
        "拼": 98,
        "芹": 81,
        "病": 27,
        "卉": 27,
        "滨": 2,
        "兵": 1,
        "宾": 1,
        "荆": 1,
        "饼": 1
    },
    "交": {
        "绞": 7,
        "教": 17,
        "父": 40,
        "叫": 50,
        "焦": 8,
        "鲛": 4,
        "加": 3,
        "家": 2,
        "六": 6,
        "娇": 2,
        "郊": 6,
        "浇": 1,
        "胶": 4,
        "缴": 1
    },
    "理": {
        "俚": 159,
        "里": 55,
        "哩": 65,
        "拥": 2,
        "搜": 70,
        "裡": 24,
        "利": 3,
        "捏": 13,
        "锂": 29,
        "惺": 30,
        "林": 2,
        "帼": 3,
        "力": 12,
        "李": 17,
        "押": 8,
        "硼": 2,
        "婶": 8,
        "历": 3,
        "丽": 1,
        "喔": 1,
        "捆": 1,
        "离": 4,
        "湟": 1,
        "裂": 1,
        "湮": 1,
        "粒": 1,
        "你": 1
    },
    "需": {
        "是": 85,
        "熹": 84,
        "须": 125,
        "而": 3,
        "续": 12,
        "希": 7,
        "唁": 40,
        "顺": 23,
        "许": 11,
        "雪": 8,
        "辐": 4,
        "睛": 4,
        "虚": 8,
        "去": 7,
        "雷": 15,
        "击": 1,
        "幕": 1,
        "序": 4,
        "学": 4,
        "雨": 1,
        "训": 1,
        "徐": 1,
        "戌": 1
    },
    "比": {
        "彼": 48,
        "必": 48,
        "笔": 32,
        "逼": 6,
        "币": 1,
        "毕": 6,
        "俾": 3,
        "别": 1,
        "鄙": 1
    },
    "血": {
        "皿": 96,
        "鞋": 1,
        "戏": 1,
        "写": 1,
        "洗": 1
    },
    "肥": {
        "吧": 1,
        "废": 1,
        "飞": 2,
        "菲": 1,
        "非": 1
    },
    "煤": {
        "没": 20,
        "媒": 17,
        "眉": 1,
        "美": 3,
        "谋": 1,
        "炽": 3,
        "姨": 1,
        "每": 3,
        "梅": 2,
        "莓": 1
    },
    "雨": {
        "宇": 9,
        "与": 24,
        "瑜": 2,
        "币": 20,
        "玉": 4,
        "噢": 7,
        "语": 1,
        "而": 9,
        "于": 1,
        "余": 1,
        "遇": 1
    },
    "零": {
        "枣": 56,
        "龄": 3,
        "灵": 20,
        "领": 10,
        "菱": 35,
        "苓": 1,
        "令": 1,
        "林": 6,
        "凌": 4,
        "临": 3,
        "陵": 4,
        "鲮": 2,
        "玲": 1,
        "铃": 1
    },
    "暴": {
        "雇": 105,
        "疆": 74,
        "寥": 106,
        "焘": 3,
        "逞": 22,
        "包": 1,
        "蒙": 1,
        "胃": 1,
        "置": 13,
        "爆": 9,
        "寡": 8,
        "报": 5,
        "寅": 8,
        "皂": 1,
        "宝": 2,
        "冒": 2,
        "抱": 1,
        "薯": 1,
        "袁": 1,
        "蠕": 1,
        "霖": 1,
        "奉": 1,
        "豪": 1,
        "豹": 1
    },
    "摩": {
        "靡": 213,
        "磨": 33,
        "赓": 34,
        "厚": 7,
        "厘": 31,
        "麾": 1,
        "淳": 10,
        "膳": 7,
        "模": 3,
        "莫": 1,
        "蜃": 2,
        "犀": 3,
        "屡": 1
    },
    "而": {
        "二": 36,
        "儿": 54,
        "尔": 10,
        "耳": 5,
        "额": 6,
        "俄": 1
    },
    "阐": {
        "阎": 1,
        "闸": 2,
        "茶": 2
    },
    "艰": {
        "坚": 171,
        "垠": 2,
        "喂": 3,
        "间": 1,
        "家": 1
    },
    "会": {
        "回": 87,
        "绘": 8,
        "灰": 6,
        "为": 43,
        "酉": 3,
        "汇": 13,
        "学": 22,
        "坏": 6,
        "衣": 13,
        "或": 1,
        "慧": 32,
        "忒": 2,
        "悔": 2,
        "喔": 1,
        "玄": 5,
        "惠": 8,
        "飞": 5,
        "讳": 1,
        "辉": 2,
        "挥": 3,
        "鸣": 1,
        "舍": 1,
        "荟": 1,
        "本": 1,
        "方": 1,
        "卉": 1,
        "花": 1
    },
    "留": {
        "六": 90,
        "刘": 10,
        "流": 22,
        "熘": 6,
        "馏": 1,
        "溜": 1
    },
    "玻": {
        "吱": 11,
        "披": 2,
        "破": 1
    },
    "笃": {
        "穹": 5,
        "窍": 1,
        "钧": 2,
        "锷": 2,
        "骂": 4
    },
    "救": {
        "玫": 34,
        "求": 65,
        "就": 58,
        "拔": 15,
        "孜": 8,
        "叔": 1,
        "旧": 4,
        "九": 4,
        "汉": 3,
        "舅": 1,
        "急": 1,
        "鹫": 1,
        "酒": 1
    },
    "量": {
        "呈": 4,
        "两": 11,
        "冒": 29,
        "置": 106,
        "彗": 25,
        "里": 34,
        "梁": 5,
        "良": 9,
        "粮": 1,
        "堇": 2,
        "靓": 3,
        "谅": 1,
        "亮": 12,
        "宣": 3,
        "星": 1,
        "辆": 2,
        "恋": 1,
        "炼": 1,
        "誓": 1
    },
    "骑": {
        "及": 36,
        "该": 26,
        "奇": 3,
        "崎": 3,
        "其": 8,
        "即": 1,
        "汽": 9,
        "麒": 2,
        "起": 3,
        "七": 1,
        "倚": 3,
        "齐": 1,
        "旗": 1,
        "棋": 1,
        "祁": 1
    },
    "禾": {
        "和": 7,
        "合": 1,
        "河": 1
    },
    "作": {
        "做": 358,
        "坐": 17,
        "卓": 7,
        "座": 3,
        "走": 7,
        "左": 1
    },
    "兴": {
        "心": 39,
        "薪": 7,
        "性": 22,
        "情": 8,
        "行": 9,
        "鑫": 3,
        "新": 21,
        "与": 6,
        "星": 7,
        "半": 1,
        "欣": 2,
        "型": 7,
        "现": 6,
        "形": 2,
        "信": 1
    },
    "描": {
        "眇": 36,
        "捅": 8,
        "插": 7,
        "庙": 8,
        "癌": 2
    },
    "徨": {
        "惶": 7
    },
    "丛": {
        "欉": 59
    },
    "委": {
        "为": 25,
        "萎": 18,
        "妥": 89,
        "围": 4,
        "未": 1,
        "耍": 12,
        "妾": 5,
        "位": 2,
        "伟": 2,
        "违": 1,
        "威": 2,
        "纬": 1
    },
    "釜": {
        "斧": 5,
        "父": 1
    },
    "忘": {
        "望": 71,
        "烹": 2,
        "汪": 33,
        "亡": 3,
        "忙": 2,
        "蕙": 1,
        "万": 1,
        "妄": 1,
        "蒽": 1,
        "往": 1
    },
    "玩": {
        "完": 52,
        "宛": 1,
        "湾": 37,
        "沅": 1,
        "垸": 6,
        "万": 5,
        "莞": 2,
        "王": 2,
        "晚": 5
    },
    "半": {
        "般": 89,
        "办": 89,
        "伴": 16,
        "瓣": 2,
        "班": 18,
        "吧": 1,
        "搬": 2,
        "宇": 1,
        "牛": 2,
        "扮": 1
    },
    "到": {
        "倒": 62,
        "道": 289,
        "叨": 1,
        "的": 13,
        "刊": 4,
        "大": 9,
        "动": 20,
        "刀": 22,
        "导": 5,
        "盗": 2,
        "岛": 1,
        "达": 5,
        "打": 3,
        "稻": 2,
        "答": 1,
        "蹈": 1,
        "得": 1,
        "待": 1
    },
    "升": {
        "身": 8,
        "生": 126,
        "声": 9,
        "昇": 6,
        "甚": 3,
        "申": 8,
        "胜": 1,
        "深": 1
    },
    "枚": {
        "梅": 1,
        "没": 14,
        "根": 6,
        "桉": 12,
        "权": 23,
        "哎": 7,
        "妹": 2,
        "校": 3,
        "美": 3,
        "汊": 6,
        "梗": 4,
        "玫": 1,
        "坟": 3,
        "么": 1
    },
    "念": {
        "娘": 1,
        "年": 45
    },
    "泛": {
        "方": 1,
        "范": 2,
        "乏": 15,
        "犯": 1,
        "芝": 1,
        "反": 1
    },
    "义": {
        "译": 1,
        "议": 159,
        "一": 20,
        "仪": 11,
        "意": 30,
        "役": 1,
        "？": 1,
        "益": 3,
        "伊": 1,
        "逸": 1,
        "艺": 1,
        "宜": 1,
        "以": 1
    },
    "京": {
        "藁": 1,
        "文": 1,
        "金": 9,
        "景": 15,
        "示": 1,
        "精": 8,
        "经": 14,
        "津": 5,
        "警": 2,
        "宋": 2,
        "逼": 2,
        "境": 1,
        "璜": 2,
        "敬": 1,
        "紧": 1,
        "泉": 7,
        "尽": 1,
        "今": 1,
        "禀": 1,
        "尿": 1,
        "晶": 2,
        "泾": 1,
        "氯": 1,
        "近": 2,
        "荆": 1,
        "宗": 1,
        "竞": 1,
        "亨": 1
    },
    "裳": {
        "党": 2
    },
    "灯": {
        "当": 40,
        "町": 1,
        "邓": 1,
        "等": 1
    },
    "末": {
        "谋": 124,
        "柬": 14,
        "默": 1,
        "束": 18,
        "木": 1,
        "寞": 1
    },
    "才": {
        "材": 51,
        "在": 26,
        "菜": 1,
        "再": 42,
        "财": 8,
        "彩": 8,
        "缠": 2,
        "刁": 1,
        "裁": 1
    },
    "划": {
        "画": 110,
        "话": 6,
        "还": 1,
        "化": 11,
        "好": 1,
        "花": 2,
        "滑": 2
    },
    "钟": {
        "重": 22,
        "中": 58,
        "种": 15,
        "锺": 12,
        "衷": 5,
        "忠": 2
    },
    "病": {
        "庸": 160,
        "痛": 28,
        "冰": 2,
        "并": 9,
        "兵": 1,
        "丙": 2,
        "厉": 1
    },
    "割": {
        "刷": 5,
        "刺": 1,
        "哥": 1,
        "个": 1
    },
    "寄": {
        "熹": 8,
        "即": 100,
        "蒜": 3,
        "几": 1,
        "蔷": 4,
        "冒": 1,
        "蔫": 3,
        "奇": 11,
        "借": 1,
        "鲫": 1,
        "骑": 1,
        "吾": 1,
        "弓": 2,
        "计": 1,
        "胃": 2
    },
    "然": {
        "能": 14,
        "淋": 67,
        "容": 6,
        "烈": 33,
        "热": 25,
        "让": 158,
        "染": 1,
        "洋": 19,
        "人": 14,
        "吠": 12,
        "燃": 6,
        "簿": 3,
        "那": 9,
        "钛": 16,
        "认": 7,
        "辕": 3,
        "延": 7,
        "冉": 7,
        "鲅": 5,
        "仍": 7,
        "触": 5,
        "殊": 2,
        "荣": 1,
        "妖": 2,
        "煞": 1,
        "锹": 2,
        "川": 1,
        "熬": 1
    },
    "拓": {
        "拖": 1,
        "突": 1,
        "柘": 8,
        "脱": 4,
        "沼": 6,
        "陀": 1,
        "土": 1,
        "托": 3
    },
    "头": {
        "投": 84,
        "夹": 6,
        "犬": 3,
        "夫": 3,
        "透": 1,
        "偷": 2,
        "失": 1
    },
    "倾": {
        "愤": 15,
        "轻": 2,
        "孀": 1,
        "清": 2,
        "忏": 5,
        "情": 1,
        "啧": 2,
        "顺": 7,
        "做": 3,
        "唛": 4,
        "青": 2,
        "啸": 2
    },
    "把": {
        "杷": 37,
        "翘": 2,
        "吧": 96,
        "汨": 3,
        "百": 3,
        "巴": 3,
        "宝": 4,
        "霸": 2,
        "办": 1,
        "保": 10,
        "拔": 1,
        "佃": 1,
        "叭": 1,
        "版": 1,
        "爸": 2,
        "钣": 1,
        "柏": 1,
        "肥": 1,
        "八": 3,
        "钯": 1
    },
    "赶": {
        "敢": 119,
        "迁": 20,
        "刚": 9,
        "感": 5,
        "赳": 7,
        "杆": 7,
        "迂": 3,
        "干": 9
    },
    "虐": {
        "霹": 12,
        "唐": 2,
        "信": 1,
        "匿": 1,
        "屠": 4,
        "序": 1,
        "痔": 1,
        "蘑": 1
    },
    "织": {
        "只": 432,
        "识": 33,
        "炽": 23,
        "叭": 46,
        "植": 1,
        "驴": 2,
        "纸": 1,
        "之": 1
    },
    "阳": {
        "杨": 26,
        "洋": 4,
        "养": 7,
        "样": 7,
        "眼": 1,
        "央": 1,
        "炎": 1
    },
    "物": {
        "务": 69,
        "韧": 40,
        "吻": 195,
        "雾": 41,
        "勿": 7,
        "五": 7,
        "悟": 1,
        "误": 1,
        "乌": 1,
        "无": 3
    },
    "邻": {
        "另": 7,
        "临": 5,
        "领": 11,
        "民": 10,
        "林": 16,
        "璘": 7,
        "令": 3,
        "淋": 1,
        "陵": 1
    },
    "居": {
        "住": 126,
        "具": 43,
        "句": 6,
        "区": 29,
        "据": 15,
        "主": 10,
        "聚": 2,
        "房": 20,
        "驹": 1,
        "遽": 8,
        "军": 4,
        "扁": 4,
        "举": 3,
        "去": 7,
        "觉": 1,
        "均": 2,
        "巨": 3,
        "剧": 1,
        "局": 2
    },
    "懂": {
        "董": 65,
        "动": 29,
        "栋": 1,
        "东": 24,
        "憧": 2,
        "屋": 1,
        "懦": 1
    },
    "恶": {
        "惑": 2,
        "芯": 2,
        "噩": 2,
        "二": 1,
        "腻": 1
    },
    "羁": {
        "祠": 6,
        "朝": 14,
        "韩": 12,
        "嘻": 5,
        "挤": 1,
        "集": 1
    },
    "执": {
        "职": 9,
        "之": 5,
        "讥": 8,
        "植": 1,
        "值": 1,
        "指": 7,
        "知": 4,
        "治": 2,
        "制": 2,
        "仇": 1,
        "朐": 1,
        "直": 3,
        "滞": 1,
        "佤": 1,
        "织": 1,
        "脂": 1,
        "汛": 1,
        "只": 1
    },
    "进": {
        "迸": 210,
        "旺": 333,
        "季": 1,
        "近": 235,
        "惊": 7,
        "轻": 7,
        "击": 1,
        "竟": 4,
        "尽": 6,
        "鞋": 29,
        "今": 3,
        "镜": 7,
        "己": 1,
        "颈": 7,
        "靖": 5,
        "经": 9,
        "金": 9,
        "井": 1,
        "睛": 3,
        "既": 1,
        "晋": 2,
        "警": 1,
        "禁": 1,
        "景": 1,
        "紧": 4,
        "级": 1,
        "机": 1,
        "激": 1,
        "记": 1,
        "劲": 1,
        "计": 3,
        "寄": 1,
        "几": 1,
        "精": 1
    },
    "担": {
        "单": 98,
        "但": 74,
        "袒": 41,
        "当": 12,
        "蛋": 2,
        "洹": 1
    },
    "赋": {
        "负": 95,
        "斌": 3,
        "赈": 5,
        "付": 7,
        "福": 2,
        "瞄": 5,
        "副": 1,
        "父": 1,
        "府": 1,
        "赌": 2,
        "夫": 1
    },
    "星": {
        "皇": 57,
        "埕": 51,
        "屋": 64,
        "心": 46,
        "新": 61,
        "行": 4,
        "性": 30,
        "腥": 9,
        "型": 2,
        "兴": 3,
        "耍": 3,
        "欣": 4,
        "信": 1
    },
    "往": {
        "住": 180,
        "网": 37,
        "压": 1,
        "万": 4,
        "晚": 2,
        "彺": 1,
        "王": 2,
        "任": 1,
        "庄": 1,
        "汪": 1,
        "忘": 1,
        "望": 1
    },
    "院": {
        "脘": 243,
        "愿": 7,
        "隗": 69,
        "隘": 15,
        "元": 8,
        "陨": 11,
        "原": 7,
        "员": 4,
        "缘": 1,
        "园": 8,
        "远": 2,
        "苑": 1,
        "沪": 1,
        "媛": 1,
        "源": 1
    },
    "屠": {
        "唱": 14,
        "肩": 10,
        "厝": 12,
        "居": 14,
        "扇": 10,
        "图": 2,
        "秃": 1,
        "涂": 1
    },
    "实": {
        "买": 293,
        "是": 52,
        "式": 6,
        "时": 85,
        "子": 82,
        "石": 10,
        "贯": 21,
        "事": 8,
        "施": 7,
        "试": 4,
        "诗": 4,
        "头": 7,
        "十": 14,
        "食": 7,
        "视": 2,
        "尸": 1,
        "使": 5,
        "世": 3,
        "适": 2,
        "市": 2,
        "师": 2,
        "势": 1,
        "史": 1,
        "湿": 2,
        "识": 1,
        "央": 1
    },
    "批": {
        "砒": 8,
        "吡": 6,
        "拼": 1,
        "辟": 1,
        "扰": 1,
        "皮": 3,
        "披": 1,
        "劈": 1,
        "枇": 1
    },
    "戏": {
        "实": 84,
        "系": 3,
        "习": 1,
        "势": 7,
        "席": 1,
        "憩": 7,
        "息": 1,
        "媳": 1,
        "喜": 1,
        "西": 1,
        "戍": 1,
        "细": 1,
        "袭": 1
    },
    "师": {
        "十": 7,
        "市": 32,
        "食": 1,
        "帅": 47,
        "私": 6,
        "是": 136,
        "使": 8,
        "肆": 82,
        "脯": 6,
        "驰": 21,
        "湿": 1,
        "施": 2,
        "时": 14,
        "狮": 1,
        "事": 8,
        "叩": 1,
        "实": 9,
        "识": 4,
        "示": 1,
        "史": 1,
        "失": 2,
        "尸": 1,
        "士": 1
    },
    "政": {
        "城": 81,
        "玫": 122,
        "郑": 24,
        "正": 41,
        "症": 3,
        "镇": 1,
        "玟": 2,
        "证": 3
    },
    "队": {
        "对": 195,
        "隧": 84,
        "怼": 1,
        "都": 1,
        "堆": 1
    },
    "助": {
        "肋": 134,
        "组": 106,
        "煮": 3,
        "族": 7,
        "住": 43,
        "祝": 8,
        "蛀": 1,
        "主": 4,
        "足": 7,
        "注": 3,
        "作": 7,
        "猪": 2,
        "驻": 1,
        "筑": 1
    },
    "钢": {
        "纲": 67,
        "网": 1,
        "干": 10,
        "刚": 29,
        "泅": 4,
        "悯": 9,
        "港": 1
    },
    "主": {
        "王": 244,
        "住": 13,
        "注": 98,
        "子": 9,
        "助": 2,
        "重": 3,
        "朱": 2,
        "猪": 2,
        "煮": 6,
        "柱": 1,
        "组": 7,
        "竹": 1,
        "驻": 1,
        "诸": 1
    },
    "幅": {
        "帕": 36,
        "蝠": 41,
        "扶": 1,
        "嗝": 43,
        "副": 5,
        "府": 2,
        "服": 6,
        "帼": 5,
        "伏": 2,
        "田": 1,
        "付": 1,
        "福": 4,
        "符": 3,
        "复": 1,
        "夫": 3,
        "骊": 3,
        "负": 1
    },
    "族": {
        "组": 5,
        "放": 14,
        "旌": 15,
        "足": 2,
        "旖": 1,
        "旗": 1,
        "住": 1
    },
    "顾": {
        "古": 1,
        "故": 74,
        "过": 5,
        "庸": 6,
        "屁": 9,
        "护": 58,
        "颢": 1,
        "朦": 5,
        "厉": 4,
        "颐": 1,
        "肝": 2,
        "圃": 2,
        "颅": 2,
        "郭": 1,
        "估": 1,
        "股": 1
    },
    "百": {
        "菖": 190,
        "臣": 100,
        "白": 19,
        "板": 1,
        "莒": 7,
        "摆": 3,
        "芭": 1,
        "闆": 6,
        "八": 1,
        "柏": 1,
        "佰": 1
    },
    "号": {
        "好": 38,
        "嚎": 69,
        "冒": 9,
        "豪": 1,
        "弓": 2
    },
    "接": {
        "揭": 4,
        "搔": 7,
        "懵": 41,
        "借": 10,
        "凄": 115,
        "援": 17,
        "街": 5,
        "界": 3,
        "截": 6,
        "捏": 4,
        "戒": 1,
        "结": 8,
        "杰": 1,
        "涪": 2,
        "捂": 7,
        "擂": 8,
        "见": 6,
        "介": 5,
        "几": 4,
        "节": 2,
        "交": 7,
        "竭": 1,
        "镶": 1,
        "激": 3,
        "妾": 1,
        "按": 1,
        "阶": 2,
        "机": 1,
        "搓": 3,
        "痿": 1,
        "姐": 1
    },
    "详": {
        "想": 1,
        "翔": 6,
        "相": 1,
        "洋": 1,
        "享": 1
    },
    "吧": {
        "把": 92,
        "版": 1,
        "巴": 15,
        "八": 1
    },
    "怡": {
        "医": 2,
        "贻": 1,
        "饴": 5,
        "一": 6,
        "银": 1,
        "已": 1,
        "以": 1,
        "仪": 1,
        "意": 1
    },
    "康": {
        "錓": 82,
        "隶": 1,
        "扇": 8,
        "庶": 29,
        "圃": 18,
        "慷": 7,
        "看": 3,
        "厘": 11,
        "缸": 2,
        "庸": 18,
        "原": 1,
        "亩": 4,
        "爆": 1,
        "庙": 1,
        "崴": 1,
        "扛": 1
    },
    "恢": {
        "诙": 52,
        "回": 86,
        "快": 7,
        "惊": 1
    },
    "释": {
        "澄": 9,
        "示": 83,
        "是": 11,
        "浮": 18,
        "事": 1,
        "施": 2,
        "螃": 4,
        "籽": 1,
        "失": 10,
        "势": 2,
        "时": 1,
        "程": 3,
        "译": 1,
        "实": 1,
        "式": 1,
        "援": 1
    },
    "东": {
        "动": 13,
        "洞": 3,
        "春": 7,
        "冬": 16,
        "宋": 63,
        "懂": 2,
        "乐": 22,
        "栋": 1,
        "咚": 1
    },
    "朱": {
        "助": 11,
        "注": 1,
        "珠": 4,
        "竹": 1,
        "猪": 2,
        "宋": 15,
        "祝": 2,
        "诸": 1,
        "煮": 1,
        "主": 1,
        "住": 1,
        "逐": 1,
        "失": 1
    },
    "李": {
        "理": 16,
        "裡": 123,
        "孪": 79,
        "里": 25,
        "礼": 6,
        "霁": 28,
        "利": 3,
        "离": 5,
        "力": 1,
        "孛": 19,
        "丽": 1,
        "林": 2,
        "立": 1,
        "？": 1,
        "挛": 6,
        "萼": 4,
        "例": 2,
        "历": 1,
        "季": 2,
        "梨": 1,
        "骊": 1,
        "六": 1,
        "厘": 1,
        "黎": 1,
        "哩": 1
    },
    "唯": {
        "睢": 9,
        "为": 96,
        "惟": 86,
        "微": 27,
        "危": 1,
        "濉": 4,
        "叩": 2,
        "维": 2
    },
    "钸": {
        "铈": 10,
        "怖": 42
    },
    "欢": {
        "观": 71,
        "缓": 7,
        "雚": 7,
        "次": 20,
        "吹": 11,
        "花": 1,
        "换": 1,
        "暗": 7
    },
    "菜": {
        "采": 70,
        "蔡": 29,
        "才": 11,
        "彩": 8,
        "黄": 3,
        "粟": 1
    },
    "讯": {
        "信": 65,
        "汛": 11,
        "硐": 1,
        "刑": 4,
        "询": 10,
        "矾": 2,
        "醌": 3,
        "训": 5,
        "毗": 1,
        "迅": 1,
        "酮": 2,
        "恤": 1
    },
    "础": {
        "楚": 67,
        "砒": 1
    },
    "明": {
        "名": 186,
        "民": 24,
        "鸣": 3,
        "铭": 8,
        "冥": 2,
        "阴": 1,
        "命": 5,
        "朋": 1,
        "敏": 1,
        "胡": 1
    },
    "逛": {
        "涎": 7,
        "狂": 42,
        "尪": 7,
        "观": 6,
        "光": 1
    },
    "求": {
        "救": 91,
        "球": 57,
        "囚": 1
    },
    "幸": {
        "竞": 5,
        "辛": 41,
        "专": 3,
        "逞": 11,
        "心": 7,
        "信": 7,
        "兴": 14,
        "姓": 1,
        "孽": 13,
        "行": 2,
        "荤": 2,
        "新": 8,
        "性": 1,
        "欣": 1,
        "悻": 2,
        "圭": 1
    },
    "属": {
        "嘻": 9,
        "署": 98,
        "数": 12,
        "扁": 46,
        "肩": 16,
        "屈": 7,
        "居": 2,
        "眉": 5,
        "书": 1,
        "束": 2,
        "睛": 3,
        "术": 2,
        "屋": 1,
        "厘": 2,
        "说": 2,
        "扈": 1
    },
    "公": {
        "共": 77,
        "空": 8,
        "工": 65,
        "供": 14,
        "攻": 8,
        "功": 3,
        "宫": 1,
        "么": 1,
        "弓": 1
    },
    "园": {
        "院": 48,
        "源": 6,
        "远": 9,
        "原": 2,
        "圆": 11,
        "元": 7,
        "员": 5,
        "援": 1,
        "愿": 1
    },
    "括": {
        "店": 118,
        "恬": 94,
        "插": 1,
        "裹": 7,
        "捅": 2,
        "搁": 1,
        "搐": 1
    },
    "目": {
        "幕": 16,
        "曰": 70,
        "墓": 2,
        "募": 1,
        "母": 2,
        "慕": 9,
        "木": 1
    },
    "协": {
        "办": 105,
        "刚": 4,
        "痂": 13,
        "鞋": 8,
        "谢": 1,
        "脚": 41,
        "恤": 1,
        "息": 1,
        "螂": 2,
        "写": 3,
        "斜": 1,
        "血": 1,
        "卸": 1,
        "袭": 1,
        "系": 1,
        "携": 1,
        "泄": 1
    },
    "哪": {
        "那": 179,
        "拿": 5,
        "娜": 1
    },
    "共": {
        "公": 11,
        "供": 22,
        "工": 7,
        "贡": 5,
        "功": 2,
        "攻": 2,
        "乓": 2,
        "龚": 2,
        "空": 1
    },
    "什": {
        "怎": 6,
        "时": 11,
        "身": 30,
        "沈": 1,
        "色": 2,
        "是": 4,
        "葚": 1,
        "神": 1,
        "现": 1,
        "甚": 2,
        "设": 1,
        "声": 1,
        "审": 1,
        "四": 1
    },
    "城": {
        "诚": 99,
        "程": 24,
        "喊": 77,
        "成": 108,
        "称": 2,
        "承": 1,
        "陈": 1,
        "惩": 1
    },
    "涨": {
        "账": 4,
        "胀": 25,
        "章": 1,
        "掌": 8,
        "站": 1,
        "张": 4,
        "丈": 3,
        "杖": 1,
        "帐": 1,
        "战": 1
    },
    "晓": {
        "小": 59,
        "烧": 14,
        "销": 1,
        "脘": 3,
        "跷": 3,
        "宵": 1,
        "下": 1
    },
    "彤": {
        "童": 1,
        "同": 3,
        "瞳": 1,
        "通": 1,
        "桐": 1
    },
    "榨": {
        "札": 1,
        "炸": 1,
        "着": 1
    },
    "味": {
        "昧": 137,
        "外": 7,
        "赚": 10,
        "睐": 10,
        "位": 8,
        "纹": 1,
        "喂": 1,
        "未": 15,
        "委": 1,
        "卫": 1,
        "呋": 4,
        "为": 3,
        "脉": 1
    },
    "十": {
        "实": 41,
        "时": 85,
        "是": 25,
        "拾": 6,
        "事": 3,
        "失": 4,
        "湿": 1,
        "食": 13,
        "识": 5,
        "师": 4,
        "石": 16,
        "世": 1,
        "市": 1,
        "使": 2,
        "饰": 4,
        "释": 1,
        "视": 1,
        "史": 1
    },
    "销": {
        "消": 207,
        "宵": 4,
        "小": 3,
        "霄": 2,
        "嚣": 3,
        "铺": 12,
        "潇": 1,
        "笑": 2,
        "铛": 1,
        "效": 1,
        "箫": 1,
        "锚": 1
    },
    "套": {
        "莫": 5,
        "淘": 3,
        "带": 7,
        "莒": 6,
        "育": 7,
        "掏": 1,
        "桃": 1,
        "盲": 1,
        "筐": 2,
        "菅": 1
    },
    "爱": {
        "菪": 23,
        "受": 7,
        "菱": 20,
        "拜": 7,
        "壹": 2,
        "羞": 2,
        "艾": 3,
        "哎": 1,
        "姜": 2,
        "啊": 2
    },
    "且": {
        "届": 87,
        "目": 957,
        "巳": 22,
        "姐": 40,
        "截": 7,
        "曰": 9,
        "旦": 78,
        "界": 7,
        "解": 7,
        "接": 7,
        "切": 10,
        "结": 7,
        "其": 3,
        "器": 2,
        "奇": 1,
        "期": 1,
        "企": 1
    },
    "犯": {
        "把": 42,
        "梵": 1,
        "发": 2,
        "泛": 1,
        "放": 4,
        "饭": 3,
        "范": 2,
        "反": 1,
        "返": 1,
        "贩": 1
    },
    "童": {
        "堇": 297,
        "同": 16,
        "冒": 3,
        "眉": 16,
        "啬": 34,
        "痛": 3,
        "音": 1,
        "喧": 15,
        "鳕": 1,
        "菖": 8,
        "捅": 1,
        "壹": 3,
        "通": 3,
        "萱": 4,
        "桶": 1,
        "直": 1,
        "彤": 2
    },
    "逼": {
        "避": 61,
        "比": 5,
        "毕": 4,
        "逅": 4,
        "必": 4,
        "币": 1,
        "遍": 1,
        "匾": 1,
        "闭": 2,
        "笔": 1,
        "逞": 2,
        "别": 1
    },
    "空": {
        "控": 24,
        "仝": 13,
        "孔": 8,
        "全": 1,
        "户": 1
    },
    "必": {
        "比": 100,
        "并": 20,
        "毕": 7,
        "别": 2,
        "陛": 1
    },
    "漏": {
        "塌": 2,
        "涮": 1,
        "楼": 1,
        "湄": 3,
        "陋": 1
    },
    "班": {
        "办": 154,
        "研": 12,
        "脏": 3,
        "斑": 49,
        "珊": 18,
        "酊": 37,
        "孤": 17,
        "搬": 8,
        "跚": 12,
        "趴": 3,
        "本": 7,
        "般": 1,
        "扯": 2,
        "弧": 4,
        "扮": 2,
        "半": 2
    },
    "据": {
        "句": 36,
        "扼": 52,
        "倡": 8,
        "居": 84,
        "撂": 77,
        "搪": 87,
        "橇": 26,
        "聚": 4,
        "锯": 1,
        "谓": 19,
        "巨": 7,
        "嘱": 15,
        "掘": 26,
        "处": 7,
        "局": 3,
        "举": 7,
        "拒": 5,
        "距": 4,
        "掂": 4,
        "拘": 1,
        "摒": 2,
        "君": 1,
        "具": 4,
        "均": 1,
        "涯": 1,
        "剧": 5
    },
    "赞": {
        "赘": 24,
        "替": 7,
        "贲": 14,
        "瞌": 15,
        "讚": 5,
        "蛰": 10,
        "脏": 1,
        "彗": 10,
        "螯": 21,
        "暂": 1,
        "鳕": 1,
        "参": 7,
        "簧": 2
    },
    "带": {
        "代": 152,
        "市": 10,
        "待": 7,
        "戴": 12,
        "大": 45,
        "歹": 7,
        "袋": 3,
        "莆": 2,
        "达": 2,
        "怠": 1,
        "贷": 1,
        "太": 1,
        "帘": 1,
        "逮": 1
    },
    "体": {
        "钵": 72,
        "休": 147,
        "怖": 14,
        "提": 21,
        "题": 10,
        "咋": 2,
        "侬": 6,
        "仰": 1,
        "梯": 1
    },
    "俾": {
        "倬": 26,
        "愣": 2,
        "傍": 2,
        "啤": 1,
        "伸": 6,
        "俚": 2
    },
    "绷": {
        "蹦": 59,
        "缙": 1,
        "硼": 1
    },
    "伸": {
        "申": 84,
        "倬": 7,
        "呻": 2,
        "生": 3,
        "焯": 2,
        "深": 1,
        "怖": 2,
        "声": 1,
        "升": 1
    },
    "抵": {
        "底": 144,
        "低": 59,
        "桩": 14,
        "坻": 13,
        "披": 1,
        "地": 1,
        "朊": 1,
        "概": 2
    },
    "语": {
        "与": 57,
        "愈": 7,
        "谓": 2,
        "于": 1,
        "院": 1,
        "晤": 11,
        "诏": 1,
        "话": 6,
        "雨": 3,
        "逼": 2,
        "渔": 1,
        "宇": 1
    },
    "依": {
        "伊": 13,
        "侬": 44,
        "以": 64,
        "一": 39,
        "意": 2,
        "衣": 11,
        "液": 3,
        "胶": 1,
        "移": 1,
        "亦": 1,
        "已": 1,
        "易": 2
    },
    "免": {
        "勉": 116,
        "兔": 54,
        "面": 21,
        "棉": 2
    },
    "洗": {
        "细": 3,
        "吸": 1,
        "析": 1,
        "先": 7,
        "西": 3,
        "习": 1,
        "新": 2,
        "奚": 1,
        "嘻": 1,
        "袭": 1,
        "冼": 3,
        "媳": 1,
        "写": 1
    },
    "愤": {
        "喷": 7,
        "分": 2,
        "债": 6,
        "奋": 11,
        "啧": 6,
        "惯": 1,
        "氛": 1,
        "份": 1,
        "懵": 2,
        "丰": 1
    },
    "看": {
        "蓄": 64,
        "勘": 66,
        "盲": 12,
        "菖": 71,
        "誓": 28,
        "氢": 13,
        "彗": 19,
        "刊": 1,
        "簪": 1,
        "以": 1,
        "改": 1
    },
    "玛": {
        "吗": 60,
        "马": 7,
        "冯": 13,
        "码": 8,
        "嘛": 1
    },
    "感": {
        "咸": 34,
        "愿": 51,
        "惑": 7,
        "廓": 38,
        "戊": 4,
        "哺": 1,
        "根": 7,
        "慰": 1,
        "敢": 14,
        "港": 1,
        "唇": 1,
        "干": 1,
        "赶": 10,
        "厄": 3,
        "看": 1,
        "芯": 1,
        "戚": 1
    },
    "验": {
        "俭": 78,
        "眙": 1,
        "厌": 2,
        "捡": 10,
        "经": 6,
        "艳": 3,
        "胯": 3,
        "砬": 1,
        "堰": 1,
        "睑": 1,
        "吩": 2,
        "念": 1,
        "金": 1
    },
    "注": {
        "庄": 33,
        "汪": 40,
        "主": 35,
        "住": 17,
        "著": 6,
        "朱": 2,
        "歹": 1,
        "柱": 1,
        "租": 1,
        "煮": 1,
        "准": 1,
        "猪": 1
    },
    "镜": {
        "睛": 92,
        "漳": 6,
        "瞳": 1,
        "径": 2,
        "劲": 5,
        "净": 1,
        "警": 1,
        "竞": 3,
        "静": 1,
        "惰": 1,
        "境": 3,
        "经": 1
    },
    "当": {
        "弩": 168,
        "苜": 142,
        "酱": 155,
        "儅": 96,
        "档": 54,
        "书": 1,
        "营": 3,
        "但": 17,
        "单": 17,
        "晋": 29,
        "挡": 8,
        "党": 7,
        "刍": 8,
        "谱": 15,
        "喵": 1,
        "到": 1,
        "兰": 1,
        "省": 1,
        "由": 1,
        "聿": 1,
        "堂": 1,
        "虫": 1,
        "首": 1,
        "丹": 1,
        "昔": 2,
        "蛊": 1,
        "荡": 1
    },
    "铬": {
        "个": 19,
        "各": 4,
        "歌": 1
    },
    "佛": {
        "睇": 10,
        "锦": 64,
        "炜": 4,
        "腩": 5,
        "弗": 1
    },
    "捕": {
        "浦": 66,
        "捅": 44,
        "部": 3,
        "步": 1,
        "不": 2
    },
    "劝": {
        "欢": 63,
        "权": 1,
        "全": 3,
        "泉": 1,
        "圈": 2,
        "叨": 2,
        "券": 1,
        "蒯": 1
    },
    "申": {
        "深": 13,
        "神": 16,
        "盛": 1,
        "声": 7,
        "印": 2,
        "身": 2,
        "审": 7,
        "由": 5,
        "串": 7,
        "生": 9,
        "娠": 1,
        "甚": 1,
        "升": 1,
        "胜": 1,
        "省": 1,
        "笙": 1,
        "甲": 1
    },
    "袭": {
        "震": 9,
        "习": 2,
        "逞": 11,
        "媳": 1,
        "垄": 34,
        "玺": 1,
        "洗": 2,
        "席": 2,
        "喜": 2,
        "裘": 1,
        "砻": 2,
        "析": 1,
        "嘻": 1,
        "檄": 1,
        "西": 2,
        "蔑": 1,
        "畏": 1
    },
    "趁": {
        "乘": 66,
        "陈": 2,
        "城": 1,
        "称": 8,
        "珍": 2
    },
    "骨": {
        "胃": 140,
        "古": 3,
        "谷": 3,
        "鼓": 1,
        "冒": 6,
        "国": 1,
        "果": 1
    },
    "忧": {
        "惦": 8,
        "优": 20,
        "忱": 2,
        "啸": 3,
        "有": 3,
        "悠": 13,
        "悌": 1,
        "诱": 1,
        "泷": 2
    },
    "察": {
        "查": 210,
        "蔡": 215,
        "祭": 2,
        "茶": 15,
        "擦": 16,
        "窜": 17,
        "镶": 1,
        "萦": 2,
        "寮": 4,
        "差": 7,
        "雷": 3,
        "寅": 1
    },
    "尚": {
        "向": 127,
        "上": 58,
        "商": 3,
        "赏": 1
    },
    "佳": {
        "家": 20,
        "加": 13,
        "嘉": 9,
        "假": 1,
        "莹": 2,
        "甲": 1
    },
    "负": {
        "付": 44,
        "复": 126,
        "附": 33,
        "福": 7,
        "人": 3,
        "伏": 19,
        "员": 9,
        "副": 6,
        "富": 9,
        "赋": 2,
        "赴": 1,
        "服": 1,
        "覆": 1,
        "妇": 1,
        "父": 1
    },
    "调": {
        "凋": 15,
        "圃": 155,
        "阔": 76,
        "惆": 7,
        "吊": 8,
        "掉": 13,
        "挑": 8,
        "周": 1
    },
    "根": {
        "泪": 80,
        "跟": 152,
        "格": 1,
        "帼": 26,
        "喂": 44,
        "相": 4,
        "柚": 23,
        "帽": 15,
        "个": 3,
        "恨": 19,
        "垠": 2,
        "更": 2,
        "耕": 1
    },
    "健": {
        "建": 171,
        "隍": 35,
        "挝": 1,
        "件": 15,
        "链": 29,
        "愤": 18,
        "犍": 26,
        "见": 5,
        "畦": 8,
        "鉴": 1,
        "鲑": 3,
        "家": 1,
        "剑": 3,
        "慑": 3,
        "例": 4,
        "贱": 1,
        "姜": 1,
        "蝗": 1
    },
    "睬": {
        "採": 6,
        "采": 1
    },
    "折": {
        "摘": 7,
        "这": 6,
        "沂": 3,
        "祈": 4,
        "者": 4,
        "忻": 1
    },
    "塔": {
        "墙": 18,
        "嗒": 33,
        "培": 20,
        "苔": 6,
        "惰": 1,
        "哈": 1,
        "唐": 1,
        "它": 1,
        "堵": 3,
        "他": 1,
        "唔": 2
    },
    "长": {
        "杖": 13,
        "场": 38,
        "常": 171,
        "暂": 1,
        "张": 62,
        "厂": 28,
        "肠": 4,
        "仗": 6,
        "唱": 2,
        "昌": 1,
        "产": 1,
        "尝": 1
    },
    "虽": {
        "随": 75,
        "星": 10,
        "税": 7,
        "碎": 1,
        "遂": 1,
        "最": 1
    },
    "费": {
        "茜": 115,
        "鬓": 28,
        "疆": 146,
        "废": 74,
        "螯": 61,
        "癈": 46,
        "痘": 67,
        "夔": 40,
        "耍": 4,
        "赘": 26,
        "飞": 4,
        "萤": 10,
        "非": 8,
        "堤": 7,
        "彗": 30,
        "肺": 2,
        "萎": 3,
        "捏": 8,
        "麂": 2,
        "菲": 1,
        "捷": 1,
        "韩": 2,
        "焊": 2
    },
    "观": {
        "关": 138,
        "罐": 73,
        "欢": 89,
        "灌": 7,
        "光": 7,
        "官": 19,
        "逛": 1,
        "管": 3,
        "砚": 13,
        "冠": 2,
        "广": 1
    },
    "推": {
        "淮": 63,
        "惟": 102,
        "准": 102,
        "忒": 5,
        "堆": 7,
        "退": 17,
        "腿": 3,
        "掩": 3,
        "榷": 3,
        "报": 2
    },
    "湾": {
        "玩": 86,
        "弯": 56,
        "唐": 7,
        "蔫": 2,
        "詹": 26,
        "万": 7,
        "厝": 2,
        "往": 1,
        "鹿": 1,
        "漩": 1,
        "启": 1
    },
    "嘛": {
        "吗": 13,
        "麻": 3,
        "马": 1
    },
    "副": {
        "付": 157,
        "附": 1,
        "覆": 2,
        "负": 4,
        "围": 2,
        "唰": 9,
        "富": 1,
        "剐": 5,
        "复": 1,
        "田": 4,
        "父": 1,
        "服": 2,
        "菖": 1
    },
    "较": {
        "皎": 85,
        "叫": 33,
        "交": 143,
        "价": 9,
        "脚": 4,
        "转": 1,
        "轻": 7,
        "作": 1,
        "娇": 1,
        "佼": 27,
        "觉": 1,
        "铰": 9,
        "教": 22,
        "饺": 1,
        "胶": 3,
        "角": 5,
        "酵": 1,
        "蛟": 1,
        "家": 1,
        "焦": 1,
        "蕉": 1,
        "假": 1,
        "加": 1,
        "绞": 1
    },
    "坡": {
        "坂": 42,
        "波": 15,
        "圾": 3,
        "玻": 3,
        "泼": 1,
        "破": 3,
        "婆": 1
    },
    "输": {
        "喻": 35,
        "辕": 21,
        "说": 3,
        "朋": 2,
        "梳": 1,
        "馀": 2,
        "始": 7,
        "属": 1,
        "书": 3,
        "轴": 10,
        "谕": 1,
        "数": 1,
        "拾": 1,
        "叔": 1,
        "骊": 1
    },
    "哑": {
        "雅": 7,
        "压": 1
    },
    "视": {
        "士": 2,
        "砚": 107,
        "式": 9,
        "是": 38,
        "试": 66,
        "市": 8,
        "事": 36,
        "食": 1,
        "势": 1,
        "实": 10,
        "逝": 1,
        "时": 3,
        "世": 2,
        "石": 1,
        "拾": 2,
        "释": 2,
        "示": 1,
        "饰": 1,
        "氏": 1,
        "师": 1,
        "十": 1,
        "狮": 1
    },
    "照": {
        "造": 76,
        "隋": 34,
        "胍": 1,
        "靠": 7,
        "昭": 28,
        "帽": 2,
        "召": 1,
        "熙": 1,
        "交": 7,
        "找": 3,
        "着": 6,
        "赵": 2,
        "肇": 1,
        "招": 1
    },
    "济": {
        "齐": 175,
        "计": 11,
        "骑": 7,
        "挤": 7,
        "又": 1,
        "剂": 2,
        "积": 1,
        "极": 1,
        "纪": 3,
        "及": 1,
        "记": 1,
        "既": 1,
        "技": 1
    },
    "沉": {
        "成": 14,
        "冗": 3,
        "陈": 1,
        "臣": 2
    },
    "余": {
        "佘": 21,
        "于": 1,
        "宇": 1,
        "娱": 1
    },
    "确": {
        "雀": 66,
        "诵": 86,
        "却": 170,
        "砷": 5,
        "去": 1
    },
    "承": {
        "程": 79,
        "成": 19,
        "称": 1,
        "城": 12,
        "逞": 28,
        "诚": 3,
        "蒯": 2,
        "廓": 1,
        "哌": 2,
        "屑": 5,
        "暇": 2,
        "橇": 3,
        "尘": 1
    },
    "等": {
        "箐": 86,
        "孳": 22,
        "箬": 2,
        "笃": 20,
        "灯": 5,
        "芳": 10,
        "萼": 13,
        "芽": 1,
        "腾": 1,
        "的": 7,
        "菩": 1,
        "笔": 1,
        "暮": 1,
        "得": 1,
        "事": 2,
        "邓": 1
    },
    "素": {
        "豪": 14,
        "萦": 110,
        "鬓": 12,
        "责": 21,
        "票": 26,
        "速": 9,
        "索": 12,
        "袁": 3,
        "寰": 4,
        "萘": 1,
        "轰": 1,
        "肃": 1,
        "彗": 1,
        "衰": 2
    },
    "截": {
        "裁": 20,
        "哉": 12,
        "我": 12,
        "战": 25,
        "载": 7,
        "阶": 1,
        "徵": 9,
        "接": 4,
        "解": 1,
        "结": 1,
        "戡": 1
    },
    "此": {
        "次": 110,
        "使": 6,
        "词": 19,
        "只": 1,
        "慈": 2,
        "之": 7,
        "茨": 1,
        "辞": 3,
        "磁": 2,
        "瓷": 1,
        "刺": 1
    },
    "话": {
        "画": 90,
        "化": 13,
        "适": 68,
        "说": 40,
        "活": 4,
        "好": 7,
        "会": 7,
        "华": 2,
        "花": 2
    },
    "变": {
        "便": 65,
        "被": 1,
        "蛮": 15,
        "遍": 45,
        "恋": 2,
        "边": 15,
        "辩": 1,
        "辨": 1,
        "编": 1
    },
    "级": {
        "生": 31,
        "急": 5,
        "纪": 36,
        "吸": 64,
        "及": 31,
        "疾": 1,
        "既": 1,
        "集": 3,
        "机": 2,
        "极": 8,
        "仅": 2,
        "即": 1,
        "鸡": 1,
        "家": 1,
        "偈": 1,
        "籍": 1,
        "瘠": 1,
        "击": 1,
        "绩": 1,
        "计": 1,
        "积": 1,
        "几": 1,
        "姐": 1,
        "接": 1,
        "节": 1,
        "今": 1
    },
    "定": {
        "订": 23,
        "正": 28,
        "锭": 6,
        "顶": 3,
        "挺": 7,
        "盯": 1,
        "腚": 1,
        "钉": 3,
        "鼎": 1,
        "叮": 1,
        "丁": 1
    },
    "癌": {
        "痘": 14,
        "疱": 10,
        "艾": 6,
        "窟": 5,
        "唁": 13,
        "扁": 5,
        "膳": 5,
        "扇": 1
    },
    "点": {
        "甫": 42,
        "天": 66,
        "胍": 8,
        "寅": 3,
        "卢": 55,
        "典": 10,
        "店": 4,
        "煎": 15,
        "甜": 4,
        "电": 3,
        "蔫": 1,
        "薰": 4,
        "占": 2,
        "熹": 3,
        "钉": 1,
        "煦": 1,
        "垫": 1
    },
    "庸": {
        "睛": 4
    },
    "功": {
        "工": 68,
        "公": 30,
        "共": 7,
        "珀": 3,
        "叨": 10,
        "空": 7,
        "攻": 2
    },
    "诸": {
        "之": 46,
        "者": 6,
        "猪": 1,
        "祝": 1,
        "嗜": 7,
        "主": 1,
        "朱": 3,
        "讳": 1,
        "注": 1,
        "筑": 1,
        "住": 1,
        "诣": 1
    },
    "旦": {
        "但": 103,
        "巨": 57,
        "弹": 1,
        "代": 7,
        "段": 7,
        "大": 4,
        "一": 1
    },
    "秋": {
        "休": 63,
        "伙": 2,
        "愁": 7,
        "瞅": 7,
        "求": 2,
        "丘": 1,
        "邱": 1,
        "球": 1
    },
    "辨": {
        "辩": 21,
        "辞": 4,
        "辕": 5,
        "朝": 2,
        "变": 1
    },
    "榕": {
        "容": 1,
        "蓉": 4,
        "荣": 1
    },
    "帐": {
        "账": 14,
        "帖": 15,
        "怅": 22
    },
    "恋": {
        "练": 4,
        "连": 7,
        "链": 3,
        "脸": 1,
        "峦": 3,
        "棘": 1,
        "顿": 1,
        "量": 1
    },
    "竟": {
        "经": 11,
        "既": 7,
        "竞": 17,
        "尽": 16,
        "敬": 3,
        "莞": 4,
        "静": 5,
        "嫣": 2,
        "今": 1,
        "霓": 1,
        "近": 10,
        "劲": 4,
        "金": 2,
        "仅": 5,
        "警": 1,
        "净": 4,
        "寅": 2,
        "境": 2,
        "进": 5,
        "京": 1,
        "井": 1,
        "镜": 1,
        "菀": 1
    },
    "剩": {
        "省": 60,
        "刮": 3,
        "生": 8,
        "剥": 5,
        "乘": 12,
        "声": 2,
        "荆": 3,
        "唰": 2,
        "刺": 1,
        "剧": 2
    },
    "放": {
        "方": 159,
        "饭": 11,
        "斿": 7,
        "房": 2,
        "发": 7,
        "芳": 3,
        "反": 1,
        "蒯": 1,
        "防": 1,
        "范": 1
    },
    "劣": {
        "烈": 78,
        "励": 1
    },
    "气": {
        "汽": 105,
        "起": 127,
        "机": 7,
        "期": 2,
        "弃": 6,
        "器": 4,
        "济": 14,
        "企": 1,
        "去": 7,
        "七": 2,
        "戚": 1
    },
    "微": {
        "威": 7,
        "徵": 3,
        "仙": 1,
        "为": 15,
        "违": 2,
        "未": 2,
        "故": 2,
        "腓": 1,
        "得": 5,
        "唯": 1,
        "叶": 2,
        "危": 2,
        "薇": 1,
        "伽": 1,
        "猬": 1,
        "委": 1,
        "猥": 1,
        "卫": 1,
        "韦": 1
    },
    "版": {
        "板": 75,
        "播": 6,
        "畈": 3,
        "班": 2,
        "吧": 2,
        "把": 1,
        "般": 1
    },
    "妻": {
        "其": 14,
        "霆": 19,
        "妄": 8,
        "期": 7,
        "袁": 15,
        "气": 4,
        "七": 3,
        "萎": 5,
        "彗": 2,
        "欺": 1,
        "亲": 2,
        "弃": 2,
        "麦": 2,
        "凄": 1,
        "趸": 1,
        "琪": 1
    },
    "策": {
        "寰": 31,
        "箔": 7,
        "卸": 47,
        "册": 1,
        "错": 1,
        "笼": 5,
        "溧": 4,
        "束": 1,
        "踝": 5,
        "箫": 11,
        "簧": 4,
        "郜": 2,
        "郧": 8,
        "采": 1,
        "棠": 1
    },
    "桑": {
        "秦": 82,
        "豪": 27,
        "奏": 48,
        "萎": 3,
        "栗": 3,
        "逞": 16,
        "三": 5,
        "磊": 4,
        "熹": 6,
        "斋": 1,
        "蒜": 1
    },
    "柩": {
        "枢": 4,
        "帼": 1,
        "呕": 1,
        "惬": 1
    },
    "徘": {
        "排": 7
    },
    "右": {
        "有": 83,
        "又": 5,
        "石": 65,
        "臼": 9,
        "优": 1,
        "悠": 1
    },
    "安": {
        "乾": 17,
        "按": 111,
        "女": 22,
        "鞍": 1,
        "桉": 29,
        "啊": 3,
        "案": 4,
        "担": 7,
        "暗": 1,
        "胺": 1,
        "阿": 1
    },
    "垒": {
        "叠": 7,
        "垄": 1,
        "雷": 1,
        "了": 1
    },
    "责": {
        "鬓": 37,
        "奠": 63,
        "叠": 34,
        "昱": 36,
        "贾": 1,
        "置": 4,
        "直": 7,
        "则": 19,
        "摘": 7,
        "壹": 13,
        "夷": 2,
        "熹": 7,
        "贲": 1,
        "昼": 3,
        "贝": 1,
        "吉": 1,
        "泽": 2,
        "离": 1
    },
    "烟": {
        "姻": 230,
        "婀": 2,
        "咽": 27,
        "眼": 1,
        "焖": 1,
        "燕": 1,
        "言": 1
    },
    "糟": {
        "漕": 15,
        "唱": 4,
        "遭": 25,
        "躁": 7,
        "梧": 2
    },
    "也": {
        "野": 14,
        "爷": 4,
        "业": 34,
        "叶": 4,
        "夜": 1,
        "越": 1,
        "耶": 1
    },
    "雅": {
        "淮": 71,
        "鸦": 31,
        "霜": 8,
        "要": 2,
        "牙": 4,
        "椎": 4,
        "准": 4,
        "谁": 1,
        "稚": 2,
        "亚": 1
    },
    "兵": {
        "乓": 116,
        "乒": 14,
        "炅": 26,
        "并": 6,
        "滨": 5,
        "冰": 7,
        "病": 1,
        "宾": 1,
        "饼": 1
    },
    "谘": {
        "谐": 63,
        "资": 6,
        "悴": 1,
        "诏": 1,
        "昭": 3,
        "滔": 1,
        "箔": 1,
        "馅": 1
    },
    "徐": {
        "虚": 4,
        "许": 9,
        "涂": 27,
        "需": 3,
        "学": 4,
        "绪": 1,
        "询": 1
    },
    "春": {
        "舂": 35,
        "蒜": 7,
        "出": 6,
        "菩": 2,
        "肴": 3,
        "齣": 6,
        "吾": 6,
        "纯": 1,
        "蜃": 1,
        "辱": 2
    },
    "喀": {
        "嘻": 46,
        "唁": 24,
        "瞎": 45,
        "唔": 32,
        "晤": 26,
        "各": 4,
        "幅": 14,
        "窖": 6,
        "咯": 3,
        "唷": 1,
        "帽": 3,
        "客": 5,
        "路": 2,
        "跑": 3,
        "昭": 2,
        "靠": 1,
        "看": 1
    },
    "酷": {
        "篇": 1,
        "醋": 5,
        "苦": 2,
        "蓖": 1,
        "裤": 1,
        "库": 2,
        "莓": 1,
        "茎": 1,
        "莴": 1,
        "奚": 2,
        "皓": 1
    },
    "户": {
        "互": 4,
        "护": 7,
        "服": 4,
        "呼": 1,
        "获": 1,
        "虎": 1
    },
    "圆": {
        "原": 9,
        "园": 82,
        "元": 3,
        "远": 1,
        "员": 10,
        "围": 1,
        "辕": 1,
        "缘": 1
    },
    "待": {
        "侍": 123,
        "代": 110,
        "大": 17,
        "带": 3,
        "痔": 10,
        "呆": 7,
        "痣": 1
    },
    "索": {
        "萦": 121,
        "蒙": 44,
        "锁": 127,
        "所": 20,
        "藜": 7,
        "嗦": 1,
        "俗": 1,
        "孛": 2,
        "熹": 1,
        "琐": 1,
        "素": 1,
        "累": 1
    },
    "华": {
        "丰": 1,
        "划": 5,
        "化": 20,
        "滑": 10,
        "话": 12,
        "花": 19,
        "桦": 1,
        "毕": 1,
        "还": 5,
        "画": 7,
        "环": 2,
        "欢": 1,
        "怀": 1
    },
    "圄": {
        "圃": 16
    },
    "诩": {
        "栩": 1,
        "翊": 1
    },
    "登": {
        "灯": 7,
        "育": 42,
        "譬": 45,
        "彗": 4,
        "苷": 2,
        "苔": 6,
        "懂": 21,
        "遥": 4,
        "杏": 1,
        "咨": 2,
        "窑": 2,
        "翼": 1,
        "蹬": 1,
        "等": 1,
        "叠": 1
    },
    "载": {
        "在": 21,
        "泷": 12,
        "截": 8,
        "戍": 6,
        "我": 14,
        "鼓": 8,
        "彗": 10,
        "伐": 2,
        "敦": 3,
        "哉": 4,
        "戴": 1,
        "再": 1,
        "杂": 1,
        "戎": 1,
        "虱": 1
    },
    "冀": {
        "寄": 2,
        "堇": 1,
        "济": 5,
        "壹": 3,
        "纪": 1
    },
    "踢": {
        "提": 11,
        "踞": 1,
        "蹄": 1
    },
    "喜": {
        "薯": 31,
        "菖": 251,
        "吉": 11,
        "希": 14,
        "息": 7,
        "惜": 7,
        "以": 7,
        "辜": 9,
        "善": 7,
        "熹": 5,
        "洗": 4,
        "西": 8,
        "戏": 1,
        "盲": 1,
        "隙": 1,
        "壹": 1,
        "细": 1,
        "奚": 1,
        "席": 1,
        "析": 1
    },
    "化": {
        "话": 35,
        "华": 16,
        "划": 18,
        "花": 31,
        "换": 5,
        "法": 1,
        "画": 6,
        "焕": 1,
        "怀": 1,
        "幻": 1,
        "欢": 2
    },
    "兼": {
        "渠": 10,
        "秉": 10,
        "坚": 4,
        "嗛": 1,
        "僵": 1,
        "黄": 1,
        "辕": 4,
        "莆": 5,
        "加": 1,
        "煎": 1
    },
    "做": {
        "作": 289,
        "坐": 48,
        "碳": 32,
        "俪": 37,
        "铀": 15,
        "座": 6,
        "佃": 27,
        "啪": 4,
        "啵": 7,
        "帧": 1,
        "愤": 4,
        "贼": 3,
        "钠": 1,
        "昨": 2
    },
    "砍": {
        "看": 12
    },
    "害": {
        "菩": 58,
        "菖": 75,
        "雷": 38,
        "熹": 18,
        "莒": 33,
        "宙": 10,
        "海": 2,
        "言": 4,
        "焉": 1,
        "宝": 3,
        "古": 1,
        "工": 1,
        "吾": 1
    },
    "维": {
        "微": 56,
        "堆": 180,
        "为": 111,
        "绀": 14,
        "蛙": 6,
        "薇": 3,
        "绾": 1,
        "鲑": 14,
        "围": 9,
        "畦": 4,
        "准": 1,
        "伟": 7,
        "韦": 5,
        "涠": 1,
        "危": 1,
        "佳": 1,
        "惟": 2,
        "炜": 1,
        "违": 1,
        "威": 3,
        "未": 1,
        "雏": 1,
        "罐": 1
    },
    "影": {
        "引": 99,
        "昙": 2,
        "印": 53,
        "景": 61,
        "熹": 19,
        "音": 76,
        "澎": 8,
        "颍": 1,
        "赢": 2,
        "一": 7,
        "黟": 3,
        "扇": 14,
        "颖": 3,
        "应": 2,
        "稍": 3,
        "营": 3,
        "蹦": 1,
        "硬": 1,
        "瘾": 1,
        "彤": 1
    },
    "能": {
        "难": 11,
        "诣": 5,
        "旨": 1,
        "昵": 1
    },
    "轻": {
        "青": 152,
        "羟": 28,
        "押": 1,
        "畜": 1,
        "经": 58,
        "妤": 5,
        "泾": 5,
        "情": 27,
        "清": 26,
        "亲": 4,
        "径": 14,
        "妾": 1,
        "倾": 2
    },
    "转": {
        "轧": 5,
        "专": 22,
        "传": 42,
        "拷": 17,
        "铸": 5,
        "砖": 7,
        "撰": 1,
        "轼": 3,
        "装": 2,
        "轩": 7,
        "辐": 2,
        "抓": 2,
        "赚": 3
    },
    "历": {
        "厉": 67,
        "吏": 1,
        "沥": 8,
        "立": 2,
        "励": 7,
        "力": 3,
        "礼": 1,
        "莉": 1,
        "丽": 4,
        "理": 4,
        "利": 1,
        "李": 1
    },
    "激": {
        "基": 3,
        "减": 1,
        "澈": 19,
        "瞰": 11,
        "灏": 6,
        "计": 1,
        "敌": 8,
        "烈": 7,
        "殿": 2,
        "鸡": 2,
        "败": 6,
        "嫩": 1,
        "击": 5,
        "己": 4,
        "记": 1,
        "集": 2,
        "赦": 3,
        "机": 2,
        "漱": 3,
        "积": 1,
        "敖": 1,
        "放": 5,
        "碳": 1,
        "级": 1,
        "取": 1,
        "即": 1,
        "颊": 1,
        "迹": 1,
        "家": 1,
        "敷": 1,
        "戚": 2,
        "几": 1
    },
    "战": {
        "站": 27,
        "占": 10,
        "账": 1,
        "展": 3,
        "戍": 22,
        "帐": 1,
        "栈": 1,
        "涨": 1,
        "颤": 1
    },
    "引": {
        "影": 131,
        "因": 20,
        "迎": 6,
        "应": 10,
        "一": 6,
        "以": 5,
        "樱": 1,
        "硬": 2,
        "瘾": 1,
        "饮": 3,
        "阴": 1,
        "遗": 2,
        "淫": 1,
        "印": 1,
        "易": 1,
        "已": 1,
        "音": 1
    },
    "述": {
        "还": 65,
        "叙": 14,
        "书": 2,
        "诉": 7,
        "数": 10,
        "术": 3,
        "树": 4,
        "束": 1,
        "熟": 2,
        "丕": 2,
        "署": 2,
        "疏": 1,
        "舒": 1,
        "竖": 1
    },
    "殴": {
        "哦": 2,
        "欧": 5
    },
    "焦": {
        "黛": 3,
        "嫣": 13,
        "娇": 1,
        "铵": 6,
        "胶": 1,
        "谯": 1,
        "交": 1,
        "椒": 1
    },
    "嘴": {
        "腭": 2,
        "疆": 1,
        "最": 2
    },
    "骂": {
        "吗": 20,
        "慢": 1,
        "胃": 2,
        "妈": 12,
        "嘛": 7,
        "马": 1,
        "卖": 1,
        "他": 1,
        "帽": 1
    },
    "失": {
        "矢": 82,
        "夹": 22,
        "事": 90,
        "十": 8,
        "师": 3,
        "时": 7,
        "湿": 1,
        "誓": 1,
        "实": 9,
        "私": 6,
        "诗": 2,
        "是": 17,
        "施": 3,
        "石": 2,
        "式": 1,
        "士": 1,
        "市": 2,
        "试": 2,
        "尸": 1,
        "势": 1,
        "逝": 1
    },
    "邱": {
        "楸": 2,
        "秋": 16,
        "丘": 1
    },
    "斐": {
        "叟": 11,
        "茎": 22,
        "拐": 1,
        "雯": 11,
        "霆": 8,
        "蛊": 13,
        "逞": 6,
        "捏": 1,
        "畏": 2,
        "飞": 2,
        "裴": 1
    },
    "卖": {
        "买": 88,
        "荬": 46,
        "麦": 5,
        "责": 1,
        "迈": 6,
        "荚": 1,
        "脉": 1
    },
    "洲": {
        "渊": 6,
        "州": 354,
        "沙": 9,
        "舟": 3,
        "周": 3,
        "川": 1,
        "沪": 1
    },
    "狂": {
        "俇": 7,
        "汪": 32,
        "庄": 6,
        "框": 1,
        "矿": 1
    },
    "扬": {
        "羊": 2,
        "杨": 18,
        "阳": 44,
        "洋": 3,
        "养": 1,
        "汤": 15,
        "炀": 7,
        "砀": 15
    },
    "垫": {
        "店": 2,
        "点": 2,
        "电": 4
    },
    "石": {
        "时": 12,
        "十": 11,
        "是": 12,
        "召": 6,
        "实": 6,
        "史": 1,
        "曰": 2,
        "市": 1,
        "湿": 1,
        "诗": 1,
        "施": 1,
        "浉": 1
    },
    "满": {
        "肪": 7,
        "吗": 3,
        "馒": 1,
        "潢": 4,
        "愤": 18,
        "瞒": 2,
        "蒲": 5,
        "谒": 2,
        "漫": 1,
        "马": 2,
        "腈": 3,
        "忙": 3,
        "骂": 1,
        "俩": 1,
        "蛮": 1
    },
    "史": {
        "吏": 174,
        "四": 71,
        "是": 5,
        "时": 4,
        "实": 5,
        "视": 1,
        "石": 3,
        "十": 1,
        "师": 1
    },
    "廊": {
        "厂": 117
    },
    "昭": {
        "招": 2
    },
    "示": {
        "是": 27,
        "师": 17,
        "尔": 42,
        "时": 2,
        "事": 9,
        "世": 3,
        "实": 3,
        "士": 2,
        "视": 3,
        "亦": 3,
        "释": 3,
        "识": 1,
        "势": 3,
        "式": 4,
        "六": 1,
        "试": 1,
        "室": 3,
        "不": 2,
        "十": 1,
        "丽": 1,
        "始": 1
    },
    "谓": {
        "为": 91,
        "唱": 13,
        "味": 1,
        "畏": 1,
        "喂": 1,
        "嫣": 1
    },
    "值": {
        "直": 46,
        "伯": 27,
        "佰": 26,
        "眉": 25,
        "质": 81,
        "植": 32,
        "俏": 13,
        "职": 4,
        "俪": 6,
        "只": 1,
        "殖": 4,
        "治": 2,
        "执": 4,
        "真": 6,
        "指": 7,
        "制": 3,
        "匾": 1,
        "恒": 1,
        "之": 7
    },
    "萄": {
        "掏": 7,
        "葡": 2,
        "荀": 8
    },
    "寻": {
        "荨": 90,
        "导": 26,
        "浔": 2,
        "巡": 3,
        "询": 1,
        "讯": 2,
        "需": 1
    },
    "谎": {
        "荒": 36,
        "黄": 4,
        "还": 2,
        "环": 1,
        "慌": 3,
        "皇": 2,
        "谅": 1,
        "换": 1
    },
    "始": {
        "十": 2,
        "使": 86,
        "是": 9,
        "冶": 43,
        "实": 5,
        "如": 7,
        "时": 9,
        "诒": 7,
        "起": 7,
        "台": 4,
        "室": 1,
        "贴": 1,
        "试": 1,
        "视": 1,
        "失": 1
    },
    "超": {
        "抄": 4,
        "照": 107,
        "迢": 87,
        "遭": 84,
        "枣": 7,
        "造": 7,
        "起": 1,
        "差": 2,
        "妲": 1,
        "吵": 2,
        "潮": 1
    },
    "按": {
        "安": 128,
        "疫": 9,
        "桉": 6,
        "胺": 1,
        "暗": 2,
        "案": 4,
        "俺": 1
    },
    "椅": {
        "阔": 2,
        "异": 7,
        "一": 1,
        "倚": 2,
        "易": 3,
        "柚": 1
    },
    "潜": {
        "漕": 12,
        "沼": 8,
        "浅": 72,
        "替": 5,
        "遣": 7,
        "前": 2,
        "滞": 19,
        "滢": 3,
        "钱": 2,
        "沿": 1,
        "厝": 3,
        "千": 2,
        "唱": 1
    },
    "河": {
        "珂": 20,
        "癫": 10,
        "和": 68,
        "盒": 1,
        "闯": 4,
        "顽": 2,
        "何": 5,
        "合": 7,
        "厕": 2,
        "荷": 2,
        "呵": 1,
        "可": 1
    },
    "累": {
        "扇": 1,
        "萦": 7,
        "樏": 2,
        "来": 7,
        "哩": 7,
        "乐": 7,
        "祟": 2,
        "类": 1,
        "溟": 1,
        "霾": 7,
        "了": 1,
        "幄": 3
    },
    "白": {
        "臼": 176,
        "曰": 72,
        "百": 98,
        "摆": 1,
        "拜": 1,
        "败": 2
    },
    "融": {
        "溶": 61,
        "荣": 22,
        "蓉": 2,
        "触": 5
    },
    "萃": {
        "粹": 15,
        "脆": 8,
        "翠": 2
    },
    "称": {
        "你": 78,
        "城": 23,
        "撑": 10,
        "成": 78,
        "程": 14,
        "惩": 1,
        "趁": 2,
        "橙": 3,
        "祢": 2,
        "陈": 2,
        "呈": 1,
        "诚": 3,
        "承": 5,
        "尝": 1
    },
    "考": {
        "烤": 25,
        "菩": 29,
        "砦": 5,
        "靠": 8,
        "拷": 7,
        "老": 1
    },
    "献": {
        "现": 73,
        "限": 1,
        "潮": 8,
        "线": 4,
        "狱": 3
    },
    "糠": {
        "慷": 1
    },
    "典": {
        "点": 3,
        "电": 1,
        "靼": 1,
        "乓": 1
    },
    "啊": {
        "阿": 134
    },
    "块": {
        "快": 22,
        "磈": 6,
        "贵": 6,
        "决": 4,
        "抉": 1,
        "跨": 1
    },
    "岔": {
        "差": 11,
        "插": 1
    },
    "络": {
        "路": 68,
        "囉": 6,
        "罗": 79,
        "落": 1,
        "啰": 1,
        "塔": 4,
        "馅": 2,
        "绍": 2
    },
    "飞": {
        "费": 3,
        "废": 2,
        "非": 9,
        "菲": 13,
        "霏": 1
    },
    "群": {
        "郡": 13,
        "鲜": 26,
        "区": 1,
        "辟": 1,
        "裙": 1
    },
    "柬": {
        "束": 65,
        "栗": 6,
        "荣": 3,
        "菊": 1
    },
    "纪": {
        "记": 172,
        "济": 18,
        "既": 1,
        "级": 10,
        "激": 1,
        "经": 2,
        "今": 4,
        "几": 9,
        "界": 3,
        "鲫": 1,
        "介": 1,
        "计": 1,
        "妃": 1,
        "进": 2,
        "辑": 1,
        "基": 2,
        "吉": 1,
        "极": 1,
        "禁": 1,
        "技": 2
    },
    "审": {
        "宙": 503,
        "串": 15,
        "省": 7,
        "窜": 6,
        "社": 1,
        "声": 1,
        "升": 2,
        "身": 3,
        "生": 17,
        "神": 4,
        "什": 2,
        "胜": 1,
        "设": 1,
        "沈": 1
    },
    "贫": {
        "平": 8,
        "贾": 12,
        "盆": 18,
        "擅": 14,
        "贸": 6,
        "萍": 7,
        "岔": 14,
        "龛": 5,
        "品": 1,
        "评": 1
    },
    "器": {
        "籍": 24,
        "据": 10,
        "期": 5,
        "契": 6,
        "棋": 8,
        "其": 2,
        "鄙": 13,
        "气": 11,
        "汽": 2,
        "切": 2,
        "黜": 2,
        "奇": 1,
        "猖": 1
    },
    "阶": {
        "接": 50,
        "街": 2,
        "楷": 7,
        "姐": 3
    },
    "殖": {
        "渲": 4,
        "眉": 1,
        "磕": 1,
        "硒": 1,
        "殒": 3
    },
    "医": {
        "衣": 5,
        "益": 3,
        "一": 42,
        "意": 3,
        "议": 4,
        "义": 2,
        "音": 2,
        "亿": 1,
        "依": 1
    },
    "贯": {
        "贾": 64,
        "贵": 5,
        "惯": 10,
        "灌": 17,
        "观": 1,
        "雷": 9,
        "关": 1
    },
    "冲": {
        "匆": 78,
        "充": 13,
        "宠": 1,
        "呻": 1
    },
    "拿": {
        "菖": 9,
        "食": 55,
        "熹": 61,
        "旱": 81,
        "莒": 34,
        "那": 67,
        "合": 87,
        "渲": 13,
        "呈": 12,
        "詹": 12,
        "男": 1,
        "皇": 1,
        "哪": 9,
        "喧": 3,
        "纳": 1,
        "盒": 2,
        "难": 1,
        "罩": 1,
        "亘": 1
    },
    "袋": {
        "带": 29,
        "大": 4,
        "代": 2
    },
    "左": {
        "做": 8,
        "作": 5,
        "佐": 2
    },
    "偶": {
        "阔": 1,
        "隅": 41,
        "睛": 4,
        "懦": 2,
        "惆": 3,
        "儒": 3,
        "禹": 1,
        "圃": 2
    },
    "服": {
        "暇": 25,
        "福": 45,
        "复": 2,
        "脲": 6,
        "瞩": 6,
        "眼": 17,
        "胎": 1,
        "富": 1,
        "妇": 1,
        "幅": 1,
        "府": 2,
        "辐": 1,
        "符": 3,
        "浮": 1,
        "负": 1,
        "付": 1,
        "芙": 1,
        "夫": 1,
        "父": 1,
        "腹": 1,
        "氟": 1
    },
    "司": {
        "词": 138,
        "所": 7,
        "次": 7,
        "四": 3,
        "斯": 2,
        "丝": 2,
        "思": 1
    },
    "手": {
        "首": 20,
        "收": 8,
        "守": 17,
        "受": 11,
        "丰": 11,
        "兽": 1,
        "荸": 9,
        "寿": 1,
        "瘦": 1
    },
    "锂": {
        "里": 9,
        "礼": 2,
        "哩": 1,
        "离": 6,
        "李": 1,
        "骊": 1,
        "丽": 2
    },
    "更": {
        "洹": 55,
        "跟": 122,
        "根": 8,
        "共": 7,
        "吏": 15,
        "画": 1,
        "匾": 1,
        "蔓": 10,
        "亘": 1,
        "蹇": 2,
        "耍": 4
    },
    "烯": {
        "西": 3,
        "嘻": 1
    },
    "董": {
        "菖": 27,
        "懂": 41,
        "蒂": 35,
        "堇": 40,
        "直": 30,
        "东": 7,
        "宣": 2,
        "冬": 1,
        "喧": 2,
        "栋": 1,
        "重": 1,
        "动": 1,
        "市": 1
    },
    "绮": {
        "奇": 17,
        "岐": 1
    },
    "莉": {
        "丽": 14,
        "蓟": 50,
        "和": 1,
        "利": 37,
        "力": 5,
        "刺": 17,
        "剩": 1
    },
    "谴": {
        "遣": 135,
        "睛": 10,
        "遁": 27,
        "适": 12,
        "遭": 3,
        "讪": 3,
        "逞": 1,
        "前": 1,
        "遐": 2
    },
    "迷": {
        "咪": 43,
        "米": 17,
        "民": 7,
        "谜": 3,
        "靡": 1,
        "眯": 1
    },
    "打": {
        "达": 25,
        "汀": 94,
        "塔": 41,
        "搭": 1,
        "大": 144,
        "蹈": 1,
        "导": 4,
        "答": 1,
        "到": 1
    },
    "账": {
        "帐": 14,
        "掌": 1,
        "障": 1
    },
    "评": {
        "凭": 78,
        "品": 3,
        "平": 12,
        "屏": 2,
        "贫": 2,
        "苹": 1
    },
    "扩": {
        "矿": 17,
        "库": 3,
        "括": 1
    },
    "流": {
        "留": 95,
        "讪": 1,
        "刘": 10,
        "丢": 7,
        "肋": 2,
        "理": 1,
        "硫": 1,
        "六": 8,
        "瘤": 2
    },
    "裁": {
        "哉": 65,
        "戏": 21,
        "战": 29,
        "材": 2,
        "才": 4,
        "财": 2,
        "彩": 2
    },
    "辱": {
        "入": 57,
        "毫": 1,
        "亳": 1,
        "蒜": 2,
        "唇": 1
    },
    "纳": {
        "呐": 192,
        "那": 18,
        "南": 1,
        "哪": 3,
        "钠": 1
    },
    "决": {
        "夹": 12,
        "央": 136,
        "觉": 111,
        "绝": 76,
        "借": 25,
        "确": 7,
        "泱": 2,
        "庆": 1,
        "倔": 1,
        "解": 1,
        "局": 1
    },
    "饭": {
        "反": 14,
        "皈": 23,
        "馆": 7,
        "饮": 6,
        "分": 6,
        "范": 2,
        "畈": 4,
        "贩": 1,
        "翻": 3,
        "坂": 1,
        "放": 1,
        "犯": 1,
        "乏": 1
    },
    "访": {
        "防": 3,
        "房": 15,
        "痫": 6,
        "肟": 7,
        "畹": 2,
        "谊": 14,
        "唰": 1,
        "蝙": 12,
        "丙": 8,
        "放": 1,
        "纺": 1,
        "方": 4,
        "迈": 1,
        "坊": 1
    },
    "筹": {
        "踌": 1,
        "萼": 11,
        "芳": 3,
        "霓": 1,
        "熹": 6,
        "碧": 1,
        "仇": 1,
        "瞳": 2,
        "瞅": 1,
        "抽": 1
    },
    "先": {
        "前": 40,
        "线": 13,
        "现": 54,
        "限": 3,
        "姓": 1,
        "仙": 5,
        "酰": 1,
        "显": 1,
        "鲜": 1,
        "相": 1,
        "县": 1,
        "贤": 1,
        "下": 2,
        "咸": 1,
        "嫌": 1
    },
    "罪": {
        "霏": 43,
        "鄙": 16,
        "疆": 8,
        "罡": 6,
        "最": 8,
        "曜": 7,
        "劈": 2,
        "捏": 3,
        "醉": 1,
        "非": 1,
        "拒": 2,
        "雅": 1
    },
    "绑": {
        "郸": 28,
        "掷": 4,
        "锢": 6,
        "郫": 5,
        "坂": 2,
        "焖": 11,
        "嘟": 1,
        "榜": 1,
        "锏": 1,
        "膀": 1,
        "邢": 1,
        "邦": 3,
        "愤": 1,
        "蝴": 1
    },
    "茨": {
        "次": 2,
        "此": 1,
        "荧": 1,
        "渍": 1
    },
    "显": {
        "壶": 88,
        "线": 13,
        "想": 2,
        "响": 1,
        "铣": 1,
        "嫌": 2,
        "现": 8,
        "险": 1,
        "弦": 1
    },
    "月": {
        "闫": 96,
        "周": 228,
        "肩": 28,
        "用": 2,
        "阅": 4,
        "约": 10,
        "越": 19,
        "岳": 2,
        "目": 2,
        "与": 1,
        "玉": 1,
        "曰": 1,
        "悦": 2,
        "鱼": 1
    },
    "形": {
        "彤": 1,
        "行": 100,
        "新": 4,
        "醒": 2,
        "型": 10,
        "信": 1,
        "心": 4,
        "开": 2,
        "星": 1
    },
    "徽": {
        "灰": 11,
        "会": 10,
        "回": 2,
        "辉": 2,
        "挥": 1,
        "慧": 2,
        "徵": 1
    },
    "纸": {
        "仔": 7,
        "枝": 58,
        "子": 106,
        "职": 4,
        "直": 4,
        "字": 7,
        "指": 3,
        "之": 1,
        "止": 1,
        "细": 1,
        "值": 1
    },
    "曾": {
        "呈": 119,
        "胃": 222,
        "层": 14,
        "兽": 7,
        "会": 1,
        "程": 6,
        "曰": 1,
        "赠": 1
    },
    "祝": {
        "祖": 74,
        "主": 17,
        "住": 6,
        "筑": 1,
        "识": 2,
        "况": 9,
        "助": 18,
        "竹": 3,
        "纸": 7,
        "出": 7,
        "注": 1,
        "朱": 1,
        "组": 1,
        "珠": 1,
        "视": 2,
        "去": 1
    },
    "污": {
        "物": 19,
        "宕": 11,
        "亏": 1,
        "后": 1,
        "无": 2,
        "吾": 2,
        "焉": 1,
        "侮": 1,
        "误": 1,
        "厂": 1
    },
    "频": {
        "品": 4,
        "平": 29,
        "评": 3,
        "颊": 8,
        "烦": 2,
        "萍": 1,
        "屏": 2,
        "苹": 1,
        "疲": 1
    },
    "盼": {
        "昐": 89,
        "旁": 1,
        "盘": 1,
        "吩": 4,
        "叛": 1
    },
    "言": {
        "莒": 5,
        "吕": 4,
        "演": 112,
        "已": 2,
        "盲": 5,
        "眼": 3,
        "炎": 4,
        "学": 3,
        "曰": 6,
        "艳": 1,
        "延": 1,
        "厌": 1,
        "样": 1,
        "盐": 2,
        "严": 1,
        "且": 7,
        "菖": 5,
        "颜": 3,
        "士": 1,
        "旨": 1,
        "妍": 2
    },
    "楼": {
        "搂": 15,
        "懂": 4,
        "喽": 33,
        "漏": 1,
        "娄": 3,
        "镂": 2
    },
    "泷": {
        "龙": 1
    },
    "悦": {
        "跃": 2,
        "月": 3,
        "约": 1,
        "越": 1,
        "慌": 2,
        "岳": 1,
        "院": 1,
        "誉": 1
    },
    "赖": {
        "顿": 7,
        "辍": 2,
        "颇": 2,
        "髓": 2,
        "来": 61,
        "殒": 5,
        "莱": 2,
        "扔": 1,
        "顺": 4,
        "颛": 2,
        "浈": 1,
        "婶": 1
    },
    "边": {
        "编": 11,
        "便": 147,
        "班": 94,
        "迦": 30,
        "遍": 67,
        "偏": 7,
        "迈": 10,
        "斌": 7,
        "般": 8,
        "变": 4,
        "扁": 2,
        "辨": 1,
        "鞭": 2,
        "片": 1
    },
    "都": {
        "多": 93,
        "部": 101,
        "郗": 88,
        "郁": 111,
        "邢": 23,
        "度": 7,
        "耶": 32,
        "读": 1,
        "懂": 1,
        "邰": 2,
        "督": 1,
        "者": 1,
        "鄙": 1
    },
    "尼": {
        "呢": 136,
        "你": 16,
        "泥": 1
    },
    "过": {
        "呙": 66,
        "谨": 56,
        "果": 24,
        "逗": 9,
        "国": 28,
        "够": 7,
        "锅": 3,
        "我": 1,
        "迅": 1,
        "骨": 1,
        "故": 1,
        "裹": 1,
        "遭": 1,
        "估": 1,
        "寸": 1,
        "多": 1,
        "狗": 1
    },
    "衫": {
        "山": 2,
        "杉": 12,
        "上": 1
    },
    "红": {
        "洪": 7,
        "宏": 8,
        "虹": 12,
        "轰": 1,
        "鸿": 1
    },
    "独": {
        "浊": 16,
        "读": 44,
        "嘟": 1,
        "毒": 2,
        "犊": 1,
        "狸": 2,
        "都": 3,
        "度": 4,
        "多": 1,
        "肚": 1,
        "督": 1,
        "夺": 1
    },
    "囊": {
        "疆": 23,
        "圭": 15,
        "霆": 1,
        "难": 1,
        "蕾": 2,
        "熹": 1,
        "菖": 4
    },
    "扇": {
        "煽": 14
    },
    "挥": {
        "愕": 7,
        "浑": 31,
        "接": 17,
        "库": 15,
        "恽": 10,
        "搭": 2,
        "汇": 1,
        "捧": 2,
        "持": 3,
        "檬": 4,
        "灰": 2,
        "污": 4,
        "会": 2,
        "按": 1
    },
    "乐": {
        "了": 33,
        "龠": 7,
        "悦": 1,
        "勒": 1,
        "牙": 1
    },
    "落": {
        "藩": 110,
        "弱": 93,
        "炉": 3,
        "蔫": 53,
        "菩": 55,
        "菖": 10,
        "濡": 1,
        "若": 37,
        "罗": 1,
        "艾": 1,
        "路": 2,
        "蓓": 5,
        "唇": 1,
        "厝": 2,
        "陆": 1,
        "薯": 2,
        "络": 1,
        "涪": 1
    },
    "卸": {
        "御": 70,
        "屑": 9,
        "写": 1
    },
    "香": {
        "舌": 48,
        "吾": 42,
        "吞": 10,
        "相": 4,
        "箱": 3,
        "向": 2,
        "蚕": 1,
        "岙": 2,
        "蜃": 1,
        "音": 2,
        "乔": 1,
        "湘": 1
    },
    "柜": {
        "轨": 2,
        "恒": 2,
        "洹": 2,
        "贵": 1
    },
    "厉": {
        "励": 84,
        "利": 10,
        "力": 44,
        "历": 2,
        "曆": 6,
        "立": 1,
        "丽": 1
    },
    "盐": {
        "眼": 1,
        "衍": 2,
        "岩": 2,
        "演": 1,
        "研": 1
    },
    "洪": {
        "淇": 10,
        "红": 18,
        "虹": 2,
        "宏": 5,
        "共": 4,
        "喋": 8
    },
    "烙": {
        "络": 7
    },
    "室": {
        "司": 79,
        "师": 93,
        "事": 20,
        "宣": 22,
        "是": 36,
        "宴": 5,
        "适": 1,
        "雹": 23,
        "宇": 32,
        "呈": 2,
        "式": 1,
        "至": 8,
        "十": 1,
        "士": 2,
        "亨": 1,
        "市": 2,
        "宦": 6,
        "时": 1,
        "势": 1,
        "世": 1,
        "石": 1,
        "失": 1
    },
    "萨": {
        "三": 8,
        "薛": 58,
        "塞": 2,
        "散": 2,
        "胪": 1,
        "卅": 1,
        "撒": 1
    },
    "旗": {
        "旅": 7,
        "其": 1,
        "滇": 20,
        "旋": 5,
        "鳍": 1,
        "气": 2,
        "放": 1,
        "企": 2,
        "期": 2,
        "茄": 1,
        "棋": 1,
        "橱": 1
    },
    "齐": {
        "企": 3,
        "其": 69,
        "奇": 3,
        "棋": 1,
        "起": 5,
        "岐": 1,
        "枝": 6,
        "汽": 1,
        "琪": 1,
        "期": 1,
        "器": 1
    },
    "恐": {
        "岫": 51,
        "孔": 2,
        "皿": 23,
        "心": 2,
        "悾": 7,
        "供": 1,
        "伽": 3,
        "巩": 5,
        "空": 3,
        "澈": 1,
        "蛳": 1,
        "驷": 1,
        "趴": 1
    },
    "袒": {
        "但": 14
    },
    "肾": {
        "瞳": 1,
        "叹": 2,
        "声": 1,
        "圣": 1
    },
    "凑": {
        "奏": 13
    },
    "稀": {
        "系": 3,
        "希": 13,
        "浠": 14,
        "吸": 1,
        "西": 1
    },
    "梭": {
        "俊": 10,
        "唆": 3,
        "桅": 3,
        "楷": 1,
        "榕": 1,
        "陵": 1,
        "凌": 1,
        "浚": 1,
        "榷": 1
    },
    "碍": {
        "拟": 77,
        "硝": 5,
        "碉": 3,
        "得": 6,
        "硼": 1,
        "害": 4,
        "硐": 2,
        "爱": 2,
        "础": 1
    },
    "舞": {
        "误": 46,
        "五": 14,
        "无": 64,
        "涯": 13,
        "癜": 4,
        "嫖": 2,
        "雳": 1,
        "寰": 2,
        "污": 1,
        "篝": 1,
        "麸": 5,
        "吴": 1,
        "唔": 1,
        "武": 2,
        "午": 1,
        "震": 1,
        "物": 2,
        "骤": 2
    },
    "丰": {
        "主": 21,
        "吩": 1,
        "风": 31,
        "孛": 6,
        "峰": 3,
        "分": 1,
        "蜂": 2,
        "枫": 1,
        "疯": 1,
        "芊": 2,
        "锋": 2
    },
    "西": {
        "司": 105,
        "四": 15,
        "酉": 158,
        "奚": 1,
        "系": 9,
        "吸": 2,
        "行": 1,
        "希": 8,
        "心": 2,
        "熙": 3,
        "细": 1,
        "习": 3,
        "昔": 1,
        "新": 2,
        "息": 1,
        "戏": 2,
        "欣": 1,
        "析": 1,
        "袭": 1
    },
    "钓": {
        "约": 20,
        "调": 4,
        "内": 5,
        "钩": 2,
        "掉": 1
    },
    "屡": {
        "绿": 1,
        "吕": 1,
        "雇": 1,
        "旅": 2,
        "铝": 1,
        "廖": 1
    },
    "连": {
        "联": 91,
        "脸": 7,
        "莲": 2,
        "练": 3,
        "两": 3,
        "量": 1
    },
    "马": {
        "忙": 123,
        "码": 14,
        "玛": 26,
        "吗": 28,
        "妈": 3,
        "蚂": 5,
        "麻": 2,
        "骂": 2,
        "迈": 7,
        "满": 2,
        "鸟": 3,
        "毛": 1,
        "蔓": 1
    },
    "课": {
        "克": 9,
        "可": 65,
        "溧": 2,
        "颗": 1,
        "客": 4,
        "果": 7,
        "个": 15,
        "科": 23,
        "棵": 13,
        "误": 1,
        "咳": 1,
        "屎": 1,
        "悚": 1,
        "懦": 4,
        "喋": 1,
        "壳": 1,
        "刻": 1
    },
    "曝": {
        "睛": 2,
        "普": 4,
        "膨": 2,
        "瀑": 10,
        "堀": 2,
        "塌": 1,
        "遢": 1,
        "喂": 2
    },
    "码": {
        "马": 4,
        "吗": 19,
        "满": 4
    },
    "悔": {
        "侮": 39,
        "会": 8,
        "毁": 1,
        "诲": 6
    },
    "哲": {
        "折": 4,
        "者": 3,
        "皙": 9,
        "蛰": 1,
        "喆": 1,
        "苗": 1,
        "昔": 1
    },
    "软": {
        "饮": 22,
        "钦": 12,
        "欠": 2,
        "吹": 14,
        "阮": 1,
        "扩": 3
    },
    "扮": {
        "版": 23,
        "伴": 65,
        "拌": 6,
        "办": 5,
        "汾": 1,
        "帮": 1,
        "分": 2,
        "半": 2,
        "搬": 1,
        "份": 2
    },
    "予": {
        "于": 32,
        "玉": 1,
        "与": 38,
        "预": 8,
        "语": 4,
        "遇": 1,
        "鱼": 1,
        "娱": 3,
        "欲": 1,
        "越": 1,
        "育": 1
    },
    "夺": {
        "多": 55,
        "都": 1,
        "寺": 3,
        "度": 4,
        "读": 1,
        "毒": 1
    },
    "既": {
        "即": 124,
        "继": 54,
        "竟": 6,
        "机": 10,
        "厩": 3,
        "际": 33,
        "腮": 1,
        "寂": 1,
        "及": 3,
        "迹": 1,
        "鼠": 1,
        "技": 6,
        "记": 1,
        "极": 1,
        "基": 1,
        "季": 1,
        "几": 4,
        "纪": 1,
        "急": 1,
        "击": 1,
        "界": 1,
        "接": 1
    },
    "充": {
        "冲": 98,
        "葱": 7,
        "兖": 13,
        "重": 7,
        "从": 1
    },
    "玲": {
        "林": 16,
        "零": 4,
        "陵": 4,
        "琳": 3,
        "凌": 1,
        "另": 1,
        "淋": 1
    },
    "旧": {
        "就": 113,
        "九": 6,
        "究": 6,
        "久": 1
    },
    "汉": {
        "和": 6,
        "汊": 386,
        "戊": 7,
        "翰": 10,
        "叉": 11,
        "汗": 2,
        "寒": 2,
        "旱": 7,
        "哈": 1,
        "憨": 2,
        "又": 1,
        "叹": 1,
        "瀚": 1
    },
    "恤": {
        "血": 4
    },
    "孩": {
        "还": 28,
        "该": 23
    },
    "股": {
        "古": 80,
        "故": 5,
        "受": 2,
        "顾": 3,
        "骨": 12,
        "过": 3,
        "国": 2,
        "谷": 2,
        "肢": 3,
        "估": 1,
        "肚": 1,
        "脸": 1,
        "菇": 1,
        "鼓": 2
    },
    "挤": {
        "及": 65,
        "几": 5,
        "己": 1,
        "积": 1,
        "既": 4,
        "击": 1,
        "济": 4,
        "急": 1,
        "拐": 1,
        "鸡": 1
    },
    "斓": {
        "烂": 5
    },
    "积": {
        "机": 27,
        "集": 11,
        "激": 71,
        "只": 8,
        "计": 7,
        "绩": 8,
        "识": 6,
        "基": 3,
        "几": 2,
        "及": 1,
        "疾": 1,
        "肌": 1,
        "阳": 1,
        "珀": 3,
        "记": 4,
        "击": 1,
        "姐": 1,
        "私": 1,
        "鸡": 1,
        "颛": 2,
        "寂": 1,
        "技": 1,
        "继": 1
    },
    "努": {
        "怒": 96,
        "鼓": 17,
        "顾": 7
    },
    "浦": {
        "甫": 14,
        "涌": 9,
        "鹿": 2,
        "普": 3,
        "庸": 1
    },
    "鸦": {
        "丫": 2,
        "鸭": 7,
        "鸣": 4,
        "亚": 1,
        "牙": 3,
        "讶": 2
    },
    "缠": {
        "细": 1,
        "产": 2,
        "缚": 2,
        "织": 1,
        "铲": 2
    },
    "鼓": {
        "尌": 71,
        "股": 12,
        "故": 7,
        "古": 8,
        "培": 7,
        "岐": 4,
        "顾": 1,
        "破": 2,
        "壹": 1
    },
    "捉": {
        "抓": 7,
        "拙": 1,
        "琢": 1,
        "逐": 1
    },
    "应": {
        "已": 40,
        "因": 241,
        "音": 7,
        "映": 32,
        "英": 12,
        "鹰": 2,
        "营": 3,
        "赢": 5,
        "硬": 2,
        "迎": 2,
        "盈": 1,
        "影": 9,
        "瘾": 1,
        "印": 2,
        "樱": 5,
        "引": 1,
        "阴": 1,
        "鹦": 1
    },
    "携": {
        "憔": 5,
        "拱": 8,
        "些": 1,
        "演": 2,
        "膳": 17,
        "偕": 5,
        "写": 4,
        "担": 1,
        "惰": 6,
        "腭": 3,
        "吸": 1,
        "血": 1,
        "斜": 1,
        "摸": 1,
        "跷": 1
    },
    "迄": {
        "讫": 29,
        "陉": 1,
        "起": 2,
        "其": 2,
        "期": 2,
        "齐": 1
    },
    "今": {
        "令": 136,
        "经": 36,
        "精": 1,
        "金": 14,
        "几": 2,
        "近": 20,
        "京": 2,
        "机": 2,
        "惊": 4,
        "竞": 1,
        "斤": 1,
        "茎": 1,
        "己": 1,
        "既": 1,
        "鸡": 1,
        "净": 1,
        "进": 4,
        "劲": 1,
        "季": 1
    },
    "欺": {
        "妻": 67,
        "碳": 1,
        "祈": 7,
        "旗": 1,
        "气": 7,
        "奇": 1,
        "七": 1
    },
    "箱": {
        "箔": 13,
        "趋": 4,
        "项": 2,
        "相": 3,
        "像": 1,
        "乡": 2,
        "耦": 1,
        "稻": 3,
        "耙": 1,
        "向": 1,
        "香": 1
    },
    "碳": {
        "叹": 1,
        "炭": 4,
        "探": 7,
        "烫": 1,
        "它": 1,
        "唐": 1,
        "滩": 1,
        "磋": 1
    },
    "净": {
        "争": 11,
        "静": 114,
        "尽": 35,
        "屉": 2,
        "劲": 1,
        "精": 1,
        "经": 5,
        "禁": 6,
        "境": 1,
        "敬": 1,
        "近": 1,
        "仅": 4,
        "进": 1,
        "亲": 1,
        "金": 1
    },
    "奠": {
        "莫": 13,
        "殿": 6,
        "真": 2,
        "酋": 3,
        "黄": 1
    },
    "画": {
        "话": 89,
        "固": 31,
        "化": 16,
        "划": 14,
        "圃": 10,
        "圆": 2,
        "闯": 3,
        "花": 4,
        "换": 1
    },
    "垦": {
        "肯": 11,
        "雇": 3,
        "昱": 2,
        "恳": 7,
        "逞": 4,
        "喔": 1,
        "冒": 1,
        "扇": 2,
        "屡": 1
    },
    "丁": {
        "定": 13,
        "钉": 15,
        "叮": 3,
        "顶": 3
    },
    "酬": {
        "筹": 30,
        "刮": 1,
        "训": 1,
        "刚": 1,
        "仇": 2
    },
    "容": {
        "睿": 14,
        "龙": 7,
        "荣": 1,
        "答": 25,
        "谷": 2,
        "溶": 7,
        "爸": 2,
        "蓉": 1,
        "融": 1
    },
    "票": {
        "螟": 33,
        "葭": 11,
        "蒙": 70,
        "祟": 48,
        "萼": 5,
        "漂": 1,
        "填": 13,
        "荣": 7,
        "贾": 1,
        "酉": 2,
        "慎": 1,
        "尹": 10,
        "豪": 3,
        "示": 1,
        "耍": 1,
        "栗": 2,
        "曹": 2,
        "恒": 1,
        "霆": 1,
        "霹": 1
    },
    "谊": {
        "宜": 80,
        "扈": 1,
        "洹": 1
    },
    "原": {
        "源": 22,
        "元": 20,
        "援": 4,
        "愿": 8,
        "袁": 9,
        "员": 13,
        "媛": 2,
        "园": 5,
        "缘": 2,
        "远": 4,
        "厚": 2,
        "圆": 1
    },
    "坚": {
        "监": 74,
        "怪": 13,
        "唔": 36,
        "煎": 2,
        "艰": 10,
        "间": 2,
        "陛": 3,
        "哽": 2,
        "价": 1,
        "健": 1,
        "建": 1,
        "鉴": 1,
        "呕": 1
    },
    "滨": {
        "彬": 1,
        "宾": 3,
        "兵": 5,
        "斌": 1,
        "并": 2,
        "冰": 2,
        "演": 3,
        "病": 1
    },
    "四": {
        "私": 19,
        "似": 9,
        "丝": 2,
        "思": 7,
        "是": 1,
        "肆": 1,
        "死": 2,
        "司": 3,
        "斯": 2,
        "巳": 1,
        "寺": 1,
        "伺": 1
    },
    "汽": {
        "器": 3,
        "气": 17,
        "期": 1,
        "泸": 1,
        "齐": 1,
        "起": 1
    },
    "疫": {
        "痕": 27,
        "度": 15,
        "厦": 28,
        "蜃": 1,
        "痘": 31,
        "瘦": 5
    },
    "萱": {
        "轩": 5
    },
    "卿": {
        "唧": 22,
        "清": 2,
        "青": 1,
        "亲": 1
    },
    "皆": {
        "接": 72,
        "捷": 1,
        "结": 1,
        "阶": 1,
        "截": 1
    },
    "逢": {
        "逞": 44,
        "锋": 1,
        "分": 2,
        "峰": 1,
        "造": 4,
        "迳": 1,
        "丰": 1,
        "疯": 1,
        "蜂": 1,
        "澄": 1,
        "逄": 1,
        "连": 1
    },
    "弹": {
        "惮": 45,
        "强": 40,
        "他": 7,
        "单": 1,
        "蛋": 1,
        "答": 1,
        "大": 1
    },
    "难": {
        "染": 118,
        "准": 124,
        "喃": 3,
        "哪": 2,
        "男": 6,
        "南": 12,
        "囊": 1,
        "那": 6,
        "拿": 3,
        "曩": 1
    },
    "单": {
        "茧": 42,
        "荤": 26,
        "胆": 2,
        "当": 11,
        "丹": 12,
        "弟": 8,
        "荸": 10,
        "大": 5,
        "但": 33,
        "萎": 6,
        "阜": 1,
        "蓁": 5,
        "覃": 15,
        "孽": 3,
        "打": 1,
        "蛋": 1,
        "睾": 5,
        "答": 1,
        "塑": 1,
        "淡": 1,
        "窜": 1
    },
    "塌": {
        "塔": 62,
        "踏": 9,
        "他": 8,
        "瘫": 1,
        "它": 1,
        "她": 1
    },
    "欠": {
        "前": 1,
        "千": 1,
        "钱": 1,
        "潜": 1,
        "歉": 1,
        "签": 1
    },
    "悍": {
        "捍": 25,
        "忏": 1
    },
    "质": {
        "直": 42,
        "资": 43,
        "腰": 6,
        "至": 4,
        "赓": 43,
        "之": 7,
        "知": 2,
        "值": 4,
        "制": 8,
        "致": 1,
        "指": 1,
        "析": 7,
        "治": 6,
        "址": 2,
        "芷": 1,
        "职": 2,
        "置": 2,
        "吱": 1,
        "志": 1,
        "织": 1
    },
    "革": {
        "苜": 1,
        "格": 9,
        "茧": 38,
        "菖": 5,
        "堇": 9,
        "荸": 3,
        "醴": 2,
        "各": 1
    },
    "昀": {
        "筠": 1
    },
    "陌": {
        "莫": 7
    },
    "格": {
        "韬": 84,
        "恪": 70,
        "掐": 48,
        "洛": 81,
        "帖": 15,
        "滔": 128,
        "馅": 4,
        "惰": 32,
        "歌": 3,
        "个": 14,
        "各": 4,
        "隔": 10,
        "阁": 2,
        "陷": 9,
        "苔": 1,
        "哥": 3,
        "口": 1,
        "革": 2,
        "憎": 1
    },
    "库": {
        "霹": 7,
        "庙": 5,
        "裤": 4,
        "苦": 1,
        "朦": 3,
        "酷": 2
    },
    "貌": {
        "帽": 16,
        "妈": 1,
        "冒": 1,
        "吗": 1,
        "嘛": 1
    },
    "给": {
        "绘": 1,
        "哈": 2,
        "昝": 6,
        "革": 1,
        "洽": 24,
        "个": 2,
        "怡": 7,
        "合": 3,
        "啥": 1,
        "艮": 1,
        "结": 2,
        "各": 1,
        "恰": 1
    },
    "菲": {
        "节": 66,
        "非": 9,
        "疟": 67,
        "飞": 6,
        "井": 5,
        "费": 3,
        "苷": 4,
        "霏": 2
    },
    "敢": {
        "回": 4,
        "赶": 32,
        "感": 12,
        "蚊": 2,
        "故": 1,
        "吹": 1,
        "刚": 1,
        "干": 1
    },
    "牵": {
        "莺": 12,
        "迁": 5,
        "潜": 1,
        "煊": 1,
        "牢": 2,
        "签": 3,
        "钱": 1,
        "蒜": 1
    },
    "文": {
        "纹": 5,
        "问": 87,
        "闻": 5,
        "温": 2,
        "雯": 4,
        "稳": 1,
        "塭": 1
    },
    "品": {
        "晶": 35,
        "评": 10,
        "平": 92,
        "屏": 2,
        "瓶": 3,
        "频": 5,
        "叩": 2
    },
    "晶": {
        "品": 9,
        "湄": 6,
        "扁": 26,
        "警": 1,
        "敬": 1,
        "菖": 2,
        "今": 1,
        "瞩": 2,
        "近": 1,
        "镜": 1,
        "扇": 5,
        "经": 2,
        "进": 1,
        "睛": 1,
        "境": 1,
        "静": 1,
        "荆": 1,
        "兢": 1,
        "筋": 1,
        "禁": 1
    },
    "颈": {
        "静": 5,
        "景": 27,
        "进": 2,
        "胫": 19,
        "顶": 1,
        "顷": 1
    },
    "反": {
        "法": 4,
        "返": 82,
        "还": 41,
        "防": 8,
        "凡": 3,
        "发": 3,
        "房": 1,
        "方": 3,
        "翻": 4,
        "范": 9,
        "芳": 1,
        "繁": 1,
        "饭": 2,
        "放": 1
    },
    "山": {
        "上": 10,
        "商": 2,
        "珊": 2,
        "莎": 1,
        "杉": 1,
        "杀": 1
    },
    "锁": {
        "琐": 88,
        "侦": 7,
        "所": 8,
        "索": 1,
        "贡": 1
    },
    "同": {
        "东": 7,
        "通": 28,
        "彤": 2,
        "统": 15,
        "总": 7,
        "痛": 8,
        "童": 7,
        "桐": 2,
        "瞳": 1,
        "铜": 6,
        "桶": 1,
        "捅": 2,
        "潼": 1
    },
    "解": {
        "节": 18,
        "决": 45,
        "锢": 26,
        "结": 20,
        "姐": 5,
        "霹": 74,
        "雳": 11,
        "假": 21,
        "晖": 121,
        "诀": 1,
        "捷": 1,
        "接": 15,
        "镳": 1,
        "写": 7,
        "镶": 2,
        "届": 1,
        "杰": 1,
        "锻": 1,
        "截": 1,
        "界": 2
    },
    "附": {
        "付": 89,
        "府": 19,
        "福": 7,
        "咐": 4,
        "覆": 3,
        "服": 4,
        "负": 2,
        "复": 1
    },
    "勤": {
        "勒": 7,
        "情": 32,
        "肋": 3,
        "蓟": 4,
        "觐": 3,
        "勐": 9,
        "墅": 2,
        "芹": 1,
        "庆": 1,
        "蹦": 1
    },
    "嘲": {
        "潮": 11,
        "愤": 1,
        "炒": 1,
        "超": 1,
        "查": 1
    },
    "隆": {
        "降": 46,
        "陆": 10,
        "陌": 2,
        "险": 7,
        "隍": 11,
        "堇": 8,
        "瞳": 16,
        "陷": 4,
        "龙": 6,
        "笼": 1,
        "星": 2,
        "呈": 1
    },
    "杀": {
        "沙": 76,
        "刹": 1,
        "耒": 22,
        "紊": 37,
        "纱": 2,
        "撒": 1
    },
    "乌": {
        "唱": 54,
        "呜": 1,
        "弓": 54,
        "物": 2,
        "午": 1,
        "无": 1,
        "五": 1,
        "吾": 1,
        "吴": 1
    },
    "杯": {
        "怀": 74,
        "背": 2,
        "郴": 6,
        "被": 1,
        "北": 2,
        "呗": 1,
        "倍": 1
    },
    "祥": {
        "详": 57,
        "想": 5,
        "汴": 1,
        "箱": 1,
        "向": 1,
        "相": 2,
        "香": 1
    },
    "吃": {
        "持": 71,
        "词": 6,
        "痴": 2,
        "是": 2,
        "迟": 2,
        "口": 2,
        "出": 1,
        "车": 1
    },
    "轮": {
        "沦": 25,
        "仑": 13,
        "论": 16,
        "伦": 10
    },
    "迪": {
        "地": 27,
        "敌": 25,
        "因": 25
    },
    "劳": {
        "痨": 39,
        "芳": 72,
        "老": 7,
        "穷": 4,
        "唠": 1
    },
    "咨": {
        "懵": 2,
        "资": 3,
        "苔": 1
    },
    "著": {
        "早": 5,
        "者": 18,
        "觉": 35,
        "找": 40,
        "住": 1,
        "折": 1,
        "错": 1,
        "这": 2,
        "之": 1,
        "筑": 1,
        "主": 1,
        "照": 2,
        "赵": 1,
        "则": 2
    },
    "舒": {
        "书": 34,
        "抒": 79,
        "疏": 7,
        "淑": 1,
        "务": 7,
        "纾": 6,
        "数": 2,
        "梳": 1,
        "输": 1
    },
    "纂": {
        "熹": 9,
        "篡": 15
    },
    "偏": {
        "片": 6,
        "骗": 1,
        "伽": 1,
        "翩": 2,
        "睛": 1
    },
    "吴": {
        "五": 7,
        "昊": 45,
        "豪": 8,
        "逞": 8,
        "无": 13,
        "寅": 8,
        "唔": 1,
        "武": 4,
        "污": 6,
        "梧": 1,
        "物": 1,
        "吾": 1,
        "巫": 1,
        "乌": 1
    },
    "读": {
        "溃": 5,
        "图": 62,
        "毒": 4,
        "赌": 1,
        "凑": 4,
        "都": 4,
        "度": 1,
        "顿": 1,
        "多": 2,
        "独": 2,
        "肚": 1,
        "睹": 1
    },
    "疾": {
        "疚": 43,
        "庚": 44,
        "痿": 37,
        "即": 1,
        "计": 1,
        "几": 1,
        "级": 1,
        "机": 1,
        "及": 1,
        "进": 1
    },
    "慰": {
        "尉": 52,
        "删": 1,
        "恩": 1,
        "晨": 1,
        "为": 2,
        "轩": 1
    },
    "偷": {
        "投": 8,
        "头": 24,
        "愉": 55,
        "喻": 4,
        "佃": 2,
        "透": 1,
        "肘": 1
    },
    "拜": {
        "痔": 28,
        "摆": 62,
        "菏": 3,
        "库": 16,
        "排": 14,
        "浑": 7,
        "掰": 1,
        "汗": 2,
        "鹦": 2,
        "邦": 2,
        "败": 3
    },
    "古": {
        "骨": 67,
        "股": 3,
        "估": 5,
        "国": 1,
        "故": 1,
        "谷": 1
    },
    "泪": {
        "累": 2,
        "涸": 43,
        "了": 1,
        "嘞": 1,
        "类": 8
    },
    "粹": {
        "卒": 13,
        "碎": 1,
        "咛": 2,
        "掖": 1,
        "籽": 1
    },
    "收": {
        "咬": 45,
        "受": 184,
        "售": 1,
        "瘦": 1,
        "哎": 4,
        "寿": 1,
        "摘": 1,
        "授": 1,
        "手": 4,
        "帧": 1
    },
    "采": {
        "栗": 49,
        "才": 17,
        "彩": 19,
        "财": 9,
        "材": 3,
        "裁": 3,
        "米": 1,
        "菜": 1,
        "亩": 1
    },
    "露": {
        "陆": 3,
        "路": 25,
        "落": 8,
        "嘻": 34,
        "雷": 16,
        "鄙": 8,
        "鲁": 1,
        "炉": 1,
        "录": 2,
        "霹": 1,
        "霜": 1,
        "鄄": 3,
        "鼠": 1
    },
    "北": {
        "配": 8,
        "呗": 59,
        "背": 7,
        "兆": 10,
        "被": 2,
        "杯": 9,
        "倍": 1,
        "悲": 1,
        "辈": 1
    },
    "胡": {
        "酮": 43,
        "湖": 1,
        "狙": 9,
        "互": 1,
        "乎": 1
    },
    "静": {
        "今": 1,
        "情": 14,
        "睁": 4,
        "进": 7,
        "青": 7,
        "精": 9,
        "敬": 3,
        "竟": 9,
        "警": 7,
        "胃": 4,
        "璟": 1,
        "经": 4,
        "挣": 1,
        "景": 1,
        "净": 1,
        "尽": 1
    },
    "初": {
        "出": 108,
        "仍": 6,
        "硼": 22,
        "助": 7,
        "处": 1,
        "叨": 2
    },
    "速": {
        "数": 7,
        "宿": 1,
        "医": 13,
        "束": 7,
        "厘": 33,
        "逮": 29,
        "湮": 4,
        "送": 7,
        "树": 7,
        "遐": 3,
        "违": 5,
        "湟": 1,
        "素": 1,
        "隍": 1,
        "遢": 5,
        "苏": 1
    },
    "蒂": {
        "清": 33,
        "韩": 21,
        "秸": 1,
        "底": 20,
        "莆": 41,
        "痔": 5,
        "苇": 6,
        "帝": 4,
        "第": 1,
        "熹": 2
    },
    "棚": {
        "愤": 1,
        "硼": 1,
        "彭": 1,
        "朋": 1,
        "鹏": 1
    },
    "概": {
        "该": 67,
        "盖": 22,
        "喵": 5,
        "帼": 4,
        "有": 1,
        "腰": 1,
        "嘈": 1,
        "橱": 2,
        "慨": 1,
        "砚": 1
    },
    "觉": {
        "学": 16,
        "决": 84,
        "较": 8,
        "绝": 18,
        "饺": 16,
        "教": 1,
        "叫": 7,
        "局": 1
    },
    "展": {
        "斩": 118,
        "震": 61,
        "站": 20,
        "扁": 25,
        "战": 6,
        "产": 8,
        "占": 2,
        "掌": 9,
        "扎": 1,
        "雇": 10,
        "屉": 23,
        "栈": 1,
        "张": 1,
        "盏": 1
    },
    "欲": {
        "与": 50,
        "玉": 2,
        "遇": 2,
        "域": 1,
        "预": 1,
        "雨": 1,
        "喻": 1,
        "寓": 2,
        "育": 1,
        "月": 1,
        "浴": 1,
        "羽": 1
    },
    "魁": {
        "魉": 4,
        "妞": 2,
        "亏": 1
    },
    "开": {
        "汗": 147,
        "卉": 9,
        "班": 1,
        "可": 1
    },
    "琳": {
        "唰": 3,
        "麟": 5,
        "临": 1,
        "卯": 8,
        "玲": 9,
        "啉": 7,
        "胁": 6,
        "林": 12,
        "揪": 3,
        "附": 3,
        "碳": 1,
        "令": 1,
        "霖": 1,
        "蛳": 1
    },
    "讲": {
        "将": 10,
        "构": 64,
        "肿": 8,
        "降": 1,
        "诀": 2,
        "奖": 1
    },
    "误": {
        "勿": 87,
        "吴": 45,
        "五": 8,
        "物": 5,
        "务": 2,
        "无": 5,
        "吾": 1,
        "乌": 2,
        "诬": 1
    },
    "柯": {
        "可": 84,
        "间": 105,
        "科": 3,
        "桐": 30,
        "课": 1,
        "客": 2,
        "何": 1,
        "克": 1
    },
    "慧": {
        "薏": 1,
        "会": 12,
        "辉": 1,
        "韦": 1,
        "冒": 1,
        "回": 1,
        "荟": 1
    },
    "选": {
        "撰": 67,
        "璇": 1,
        "逸": 16,
        "迭": 58,
        "玄": 2,
        "旋": 1,
        "宣": 1
    },
    "南": {
        "男": 12,
        "难": 13,
        "拿": 2,
        "楠": 3,
        "那": 1,
        "两": 1
    },
    "纯": {
        "春": 1,
        "顿": 7,
        "存": 63,
        "唇": 1,
        "沌": 1,
        "除": 1
    },
    "座": {
        "坐": 174,
        "做": 14,
        "作": 3,
        "组": 1,
        "所": 1,
        "庄": 1
    },
    "蕴": {
        "蕰": 56,
        "云": 1,
        "孕": 1
    },
    "何": {
        "伺": 57,
        "问": 67,
        "合": 116,
        "可": 6,
        "个": 7,
        "和": 30,
        "核": 5,
        "荷": 1,
        "而": 7,
        "盒": 1,
        "河": 2,
        "口": 2,
        "喝": 1
    },
    "愉": {
        "娱": 69,
        "渝": 6,
        "谕": 1,
        "于": 1,
        "喻": 1
    },
    "踪": {
        "纵": 39,
        "距": 10,
        "骗": 5,
        "蒜": 2,
        "综": 2,
        "跖": 1,
        "宗": 1
    },
    "龟": {
        "归": 1,
        "桂": 1,
        "鲑": 1
    },
    "硕": {
        "术": 1,
        "数": 5,
        "树": 1,
        "说": 2
    },
    "诚": {
        "诫": 11,
        "城": 29,
        "成": 63,
        "贼": 1,
        "减": 34,
        "尘": 1,
        "咙": 3,
        "陈": 1,
        "程": 4,
        "承": 2,
        "愤": 2,
        "讽": 2
    },
    "蒙": {
        "门": 1,
        "豪": 28,
        "票": 2,
        "芽": 7,
        "寡": 31,
        "宸": 11,
        "熹": 22,
        "冢": 2,
        "萌": 5,
        "梦": 1,
        "朦": 1,
        "袁": 1,
        "萤": 2,
        "猛": 1,
        "萘": 1,
        "裳": 1
    },
    "磺": {
        "硒": 1
    },
    "片": {
        "偏": 10,
        "篇": 15,
        "爿": 1,
        "丬": 6,
        "骗": 6,
        "变": 1
    },
    "痛": {
        "重": 25,
        "痫": 10,
        "腈": 5,
        "通": 15,
        "桶": 1,
        "彤": 1,
        "统": 2,
        "同": 5,
        "庸": 12,
        "搞": 1,
        "扁": 1,
        "病": 1,
        "睛": 1,
        "桐": 1
    },
    "靖": {
        "婧": 17,
        "岿": 9,
        "盾": 6,
        "脯": 7,
        "静": 8,
        "警": 1,
        "金": 1,
        "京": 1,
        "清": 1,
        "跆": 1
    },
    "八": {
        "吧": 47,
        "芭": 3,
        "巴": 9,
        "般": 1,
        "百": 3,
        "粑": 8,
        "半": 2,
        "疤": 1,
        "把": 5,
        "叭": 1,
        "班": 1,
        "爸": 2,
        "鲍": 1
    },
    "贸": {
        "留": 28,
        "帽": 3,
        "冒": 1,
        "员": 3,
        "迢": 1,
        "茂": 1,
        "猫": 1
    },
    "仅": {
        "紧": 8,
        "儘": 78,
        "净": 2,
        "警": 9,
        "堇": 35,
        "谨": 40,
        "经": 6,
        "进": 6,
        "景": 3,
        "级": 3,
        "今": 4,
        "尽": 17,
        "济": 2,
        "近": 16,
        "金": 12,
        "技": 2,
        "精": 7,
        "禁": 1,
        "鸡": 1,
        "井": 1,
        "及": 3,
        "机": 1,
        "锦": 2,
        "几": 2,
        "竟": 1,
        "径": 1,
        "激": 1,
        "敬": 1,
        "京": 1,
        "斤": 1
    },
    "闪": {
        "山": 1,
        "囚": 3,
        "上": 2
    },
    "松": {
        "送": 7,
        "嵩": 1,
        "公": 1,
        "宋": 1
    },
    "鲨": {
        "暄": 3
    },
    "咎": {
        "昝": 121
    },
    "钱": {
        "浅": 31,
        "前": 84,
        "饯": 8,
        "千": 3,
        "谦": 2
    },
    "赔": {
        "瞎": 5,
        "配": 23,
        "音": 3,
        "陪": 6,
        "言": 1,
        "裴": 3,
        "暗": 1,
        "唔": 1,
        "盲": 1,
        "培": 1
    },
    "择": {
        "檡": 65,
        "著": 4,
        "捏": 6,
        "折": 7,
        "泽": 8,
        "责": 10,
        "则": 21,
        "怪": 3,
        "樨": 4,
        "捍": 4,
        "着": 6,
        "的": 1,
        "搂": 1
    },
    "音": {
        "啬": 62,
        "影": 82,
        "英": 2,
        "盲": 15,
        "苣": 26,
        "印": 2,
        "饮": 1,
        "琶": 18,
        "银": 9,
        "因": 8,
        "荫": 1,
        "臼": 1,
        "言": 1,
        "菖": 2,
        "韾": 7,
        "昔": 1,
        "阴": 1
    },
    "汗": {
        "牙": 1,
        "蓁": 9,
        "麦": 10,
        "萍": 1,
        "干": 1,
        "汪": 1,
        "汉": 1
    },
    "寞": {
        "莫": 16,
        "漠": 7,
        "亘": 1
    },
    "废": {
        "费": 45,
        "癈": 36,
        "非": 1,
        "肺": 1,
        "飞": 1
    },
    "尊": {
        "萼": 181,
        "酋": 14,
        "准": 7,
        "菖": 23,
        "芮": 6,
        "淳": 14,
        "遵": 1
    },
    "岭": {
        "领": 2,
        "霖": 1,
        "冷": 1,
        "玲": 1
    },
    "仔": {
        "子": 38
    },
    "裤": {
        "库": 15,
        "谷": 1,
        "穀": 6,
        "袖": 1,
        "晖": 1
    },
    "刷": {
        "剐": 2,
        "耍": 1,
        "届": 2,
        "剧": 1
    },
    "辩": {
        "辞": 16,
        "麸": 15,
        "辨": 18,
        "变": 4,
        "便": 5,
        "办": 7,
        "辫": 1,
        "蕲": 1,
        "韶": 2,
        "疟": 1
    },
    "混": {
        "涠": 3,
        "昆": 3,
        "屁": 6,
        "互": 1,
        "漏": 1,
        "滢": 4,
        "胁": 1,
        "虎": 1,
        "琵": 2
    },
    "扯": {
        "车": 4,
        "撤": 1,
        "肚": 3
    },
    "姓": {
        "性": 23,
        "兴": 3,
        "妞": 4,
        "幸": 2,
        "心": 3,
        "行": 2,
        "杏": 2,
        "鑫": 1,
        "形": 1
    },
    "虚": {
        "痘": 3,
        "瞌": 5,
        "虔": 4,
        "需": 1,
        "赓": 2,
        "徐": 2,
        "显": 1,
        "须": 1
    },
    "餐": {
        "参": 34,
        "菜": 57,
        "簪": 14,
        "訾": 1,
        "昼": 10,
        "菖": 3,
        "残": 1,
        "幄": 3,
        "叔": 1,
        "誓": 1,
        "撞": 1,
        "僵": 1,
        "蜃": 1
    },
    "跟": {
        "很": 24,
        "根": 78,
        "更": 12,
        "眼": 6,
        "艰": 8,
        "嗯": 1,
        "恨": 7,
        "瞩": 8,
        "哏": 3,
        "个": 1,
        "恩": 1
    },
    "卓": {
        "灼": 25,
        "桓": 4,
        "竹": 2,
        "主": 1,
        "洹": 1,
        "垣": 1,
        "桌": 1,
        "覃": 1,
        "亨": 1
    },
    "膺": {
        "磨": 8,
        "瞎": 1,
        "痨": 1,
        "厝": 2
    },
    "厚": {
        "后": 22,
        "哼": 1
    },
    "枪": {
        "鎗": 62,
        "愉": 17,
        "怕": 1,
        "前": 2,
        "呛": 21,
        "孢": 1,
        "千": 2,
        "腔": 2,
        "墙": 1,
        "抢": 1,
        "强": 3,
        "签": 2,
        "钱": 1,
        "沧": 1
    },
    "削": {
        "歇": 7,
        "虚": 2
    },
    "短": {
        "痘": 40,
        "瘟": 19,
        "段": 27,
        "端": 3,
        "鹭": 2,
        "嬗": 4,
        "蜃": 7,
        "煜": 1,
        "豆": 11,
        "巽": 2,
        "癌": 7,
        "妞": 1,
        "盲": 1,
        "婷": 1,
        "起": 1
    },
    "置": {
        "熹": 5,
        "致": 29,
        "职": 5,
        "自": 31,
        "制": 84,
        "罩": 12,
        "至": 4,
        "菖": 9,
        "胃": 3,
        "苦": 1,
        "治": 2,
        "眉": 8,
        "直": 1,
        "只": 2,
        "志": 3,
        "喧": 9,
        "彗": 1,
        "冒": 5,
        "知": 4,
        "渲": 1,
        "植": 1,
        "织": 1,
        "富": 1,
        "之": 2,
        "值": 1,
        "脂": 1,
        "亘": 1,
        "掷": 1,
        "止": 1
    },
    "晒": {
        "赛": 62,
        "西": 7,
        "塞": 7,
        "硒": 1
    },
    "防": {
        "房": 5,
        "凡": 1,
        "方": 3,
        "放": 1,
        "芳": 1,
        "肪": 2
    },
    "拆": {
        "差": 7,
        "折": 5,
        "沂": 2,
        "析": 1,
        "扒": 1,
        "柴": 1
    },
    "投": {
        "头": 115,
        "设": 10,
        "没": 53,
        "援": 8,
        "偷": 3,
        "股": 2,
        "昱": 6,
        "役": 1,
        "透": 1,
        "又": 2,
        "技": 2,
        "壹": 1,
        "窦": 2,
        "扭": 1,
        "丑": 1
    },
    "拍": {
        "泊": 70,
        "抽": 72,
        "扫": 25,
        "派": 75,
        "扣": 15,
        "牌": 6,
        "掴": 17,
        "排": 8,
        "怕": 1
    },
    "酒": {
        "酉": 19,
        "洒": 17,
        "流": 67,
        "九": 10,
        "具": 8,
        "就": 5,
        "救": 1,
        "久": 3,
        "几": 1,
        "歹": 2,
        "泗": 1,
        "究": 1
    },
    "介": {
        "界": 7,
        "揭": 7,
        "借": 8,
        "接": 16,
        "继": 1,
        "戒": 1,
        "杰": 1,
        "结": 8,
        "解": 1
    },
    "猎": {
        "猖": 11,
        "猪": 2,
        "借": 4,
        "臼": 1
    },
    "威": {
        "位": 54,
        "危": 33,
        "薇": 2,
        "魏": 1,
        "猥": 3,
        "卫": 1,
        "微": 4,
        "慑": 1,
        "为": 2,
        "味": 1,
        "魔": 2
    },
    "胀": {
        "涨": 179
    },
    "万": {
        "王": 21,
        "玩": 3,
        "往": 1,
        "网": 7,
        "晚": 2,
        "望": 2,
        "旺": 1
    },
    "聚": {
        "耍": 1,
        "粲": 13,
        "句": 3,
        "焣": 31,
        "拒": 2,
        "豪": 6,
        "取": 7,
        "吏": 2,
        "露": 9,
        "剧": 1,
        "距": 2,
        "居": 1,
        "琵": 1,
        "巨": 2,
        "具": 2,
        "菊": 1,
        "栗": 2,
        "据": 1,
        "鬓": 1,
        "粟": 1
    },
    "范": {
        "饭": 14,
        "犯": 7,
        "厄": 9,
        "危": 15,
        "反": 4,
        "汨": 2,
        "疤": 5,
        "渲": 1,
        "放": 1,
        "迥": 1,
        "吗": 1,
        "返": 2,
        "馗": 1,
        "泛": 4,
        "芳": 1,
        "发": 3,
        "方": 2
    },
    "研": {
        "昕": 90,
        "延": 3,
        "肝": 48,
        "矸": 19,
        "盐": 5,
        "岩": 2,
        "眼": 1,
        "雁": 1,
        "琰": 1,
        "验": 1
    },
    "踊": {
        "涌": 6,
        "躏": 1
    },
    "略": {
        "掠": 50,
        "胳": 21,
        "田": 2,
        "骼": 14,
        "绿": 1,
        "脯": 1,
        "率": 1
    },
    "精": {
        "菁": 3,
        "睛": 230,
        "经": 123,
        "糟": 18,
        "晴": 30,
        "盾": 9,
        "京": 2,
        "胃": 6,
        "清": 14,
        "胥": 3,
        "杞": 2,
        "惰": 2,
        "唁": 11,
        "唐": 1,
        "静": 1,
        "粘": 1,
        "盲": 4,
        "情": 4,
        "金": 3,
        "今": 1,
        "厝": 1,
        "唱": 3,
        "荆": 1
    },
    "信": {
        "型": 3,
        "幸": 1,
        "佶": 5,
        "菖": 17,
        "新": 63,
        "心": 80,
        "兴": 9,
        "言": 14,
        "仡": 113,
        "杏": 1,
        "姓": 3,
        "亿": 2,
        "性": 17,
        "芯": 2,
        "曰": 1,
        "盲": 5,
        "星": 3,
        "行": 3,
        "夕": 1,
        "厂": 1,
        "息": 2,
        "下": 1,
        "司": 1,
        "佑": 1,
        "系": 1,
        "熹": 1
    },
    "租": {
        "住": 9,
        "助": 10,
        "祖": 16,
        "咀": 2,
        "组": 10,
        "族": 1,
        "足": 2,
        "做": 2,
        "资": 7,
        "作": 3,
        "出": 1,
        "霜": 1
    },
    "续": {
        "读": 99,
        "债": 55,
        "数": 22,
        "谟": 12,
        "绫": 12,
        "旭": 3,
        "蟆": 17,
        "希": 7,
        "犊": 28,
        "序": 4,
        "需": 9,
        "须": 2,
        "喽": 1,
        "许": 6,
        "学": 3,
        "荬": 1,
        "徐": 1,
        "虚": 1,
        "卖": 1,
        "饿": 1,
        "待": 1,
        "啧": 1,
        "情": 1
    },
    "中": {
        "忠": 10,
        "重": 26,
        "锺": 6,
        "众": 18,
        "种": 11,
        "钟": 12,
        "终": 40,
        "盅": 1,
        "衷": 3,
        "动": 1
    },
    "施": {
        "拖": 106,
        "食": 1,
        "是": 10,
        "失": 2,
        "时": 8,
        "实": 18,
        "狮": 5,
        "弛": 1,
        "诗": 2,
        "十": 4,
        "司": 5,
        "事": 1,
        "尸": 1,
        "试": 1,
        "石": 1,
        "师": 5,
        "腿": 1,
        "旋": 1,
        "史": 1,
        "使": 1
    },
    "去": {
        "处": 24,
        "畜": 12,
        "蛆": 1,
        "出": 22,
        "取": 27,
        "趋": 3,
        "丢": 18,
        "初": 7,
        "区": 21,
        "趣": 3,
        "却": 2,
        "起": 17,
        "筑": 1,
        "曲": 3,
        "屈": 1,
        "确": 1
    },
    "活": {
        "唐": 13,
        "店": 18,
        "舌": 73,
        "话": 33,
        "后": 93,
        "化": 8,
        "获": 8,
        "盾": 8,
        "火": 2,
        "麦": 3,
        "互": 2,
        "焉": 1,
        "蓁": 1,
        "货": 1
    },
    "远": {
        "拥": 90,
        "院": 3,
        "袁": 53,
        "边": 12,
        "原": 4,
        "源": 3,
        "眼": 7,
        "愿": 3,
        "员": 2,
        "元": 4,
        "缘": 2,
        "媛": 1,
        "匹": 1,
        "圆": 2,
        "述": 1,
        "冤": 1
    },
    "宓": {
        "蜜": 1
    },
    "谨": {
        "紧": 53,
        "嘻": 8,
        "堇": 5,
        "滞": 4,
        "谤": 1,
        "精": 1,
        "萍": 2,
        "厘": 1,
        "进": 1,
        "诸": 3
    },
    "极": {
        "吸": 21,
        "汲": 48,
        "记": 2,
        "栖": 1,
        "及": 13,
        "级": 9,
        "机": 8,
        "劫": 1,
        "即": 3,
        "急": 5,
        "辑": 3,
        "积": 1,
        "际": 1,
        "姐": 1,
        "结": 1,
        "集": 2,
        "饥": 1,
        "几": 3,
        "近": 1
    },
    "业": {
        "也": 42,
        "丛": 66,
        "页": 9,
        "夜": 16,
        "液": 10,
        "叶": 6,
        "烨": 4,
        "野": 1,
        "掖": 1
    },
    "征": {
        "微": 65,
        "正": 14,
        "挣": 2,
        "政": 2,
        "甄": 10,
        "怔": 9,
        "证": 5,
        "症": 1,
        "郑": 2,
        "争": 2,
        "贞": 1,
        "蒸": 1,
        "峥": 1,
        "真": 1
    },
    "啤": {
        "埤": 67,
        "批": 8,
        "腰": 4
    },
    "阅": {
        "与": 1,
        "阎": 4,
        "悦": 1,
        "月": 2,
        "约": 1
    },
    "击": {
        "主": 31,
        "记": 1,
        "集": 4,
        "鸡": 5,
        "几": 9,
        "基": 4,
        "际": 7,
        "迹": 2,
        "机": 5,
        "杰": 1,
        "唧": 1,
        "及": 2,
        "吉": 1,
        "进": 1,
        "金": 1,
        "级": 3,
        "寂": 1,
        "近": 1,
        "绩": 1,
        "叽": 1,
        "接": 1,
        "劫": 2,
        "借": 1,
        "积": 1,
        "加": 1
    },
    "哺": {
        "喃": 13,
        "脯": 2
    },
    "辰": {
        "成": 4,
        "晨": 6,
        "陈": 5,
        "臣": 2,
        "城": 3
    },
    "令": {
        "另": 78,
        "领": 6,
        "灵": 2,
        "零": 2,
        "临": 1
    },
    "哀": {
        "衷": 109,
        "爱": 13,
        "袁": 1
    },
    "荣": {
        "榕": 3,
        "誉": 60,
        "豪": 7,
        "容": 6,
        "黄": 10,
        "蓉": 1,
        "融": 7,
        "芝": 1,
        "蒙": 2,
        "蓁": 1,
        "茉": 1,
        "共": 1
    },
    "斌": {
        "彬": 4,
        "兵": 6,
        "并": 3,
        "氓": 1,
        "冰": 3,
        "赋": 1
    },
    "淘": {
        "涸": 14,
        "迥": 1,
        "闾": 3,
        "闰": 2,
        "圃": 1,
        "逃": 4,
        "潮": 1
    },
    "渔": {
        "与": 2,
        "涌": 3,
        "趋": 8,
        "鱼": 5,
        "于": 1,
        "煊": 1,
        "沛": 1,
        "洵": 1,
        "浦": 3,
        "雨": 1
    },
    "写": {
        "表": 60,
        "学": 7,
        "血": 4,
        "协": 1,
        "携": 1,
        "鞋": 2,
        "斜": 1,
        "习": 1,
        "些": 1
    },
    "网": {
        "往": 31,
        "王": 14,
        "纲": 7,
        "忘": 1,
        "晚": 1,
        "碗": 1
    },
    "避": {
        "必": 99,
        "遐": 11,
        "醴": 15,
        "鲑": 18,
        "遍": 6,
        "圭": 3,
        "腥": 1,
        "碧": 2
    },
    "丢": {
        "熹": 7,
        "妻": 2,
        "舌": 1,
        "堆": 1
    },
    "冷": {
        "令": 4,
        "潼": 1
    },
    "热": {
        "郴": 6,
        "乐": 7,
        "执": 11,
        "卿": 1,
        "澈": 1,
        "日": 6,
        "蒯": 1,
        "虬": 1,
        "燕": 2,
        "荆": 1,
        "煦": 3,
        "然": 7,
        "认": 1,
        "椒": 1
    },
    "朋": {
        "风": 7,
        "明": 10,
        "碰": 7,
        "服": 14,
        "鹏": 3,
        "旁": 7,
        "胴": 3
    },
    "毒": {
        "蒜": 53,
        "嵩": 27,
        "亳": 72,
        "琶": 6,
        "读": 3,
        "莆": 14,
        "茴": 23,
        "看": 66,
        "度": 3,
        "都": 6,
        "惰": 1,
        "独": 3,
        "母": 1,
        "昆": 2,
        "多": 1,
        "顿": 1,
        "辜": 1,
        "渡": 1,
        "邑": 1
    },
    "呎": {
        "暇": 1,
        "眼": 15,
        "咽": 2,
        "峒": 2
    },
    "畔": {
        "胖": 5,
        "衅": 2
    },
    "找": {
        "早": 72,
        "照": 37,
        "技": 45,
        "浅": 8,
        "着": 8,
        "招": 3,
        "泷": 13,
        "砸": 1,
        "教": 1,
        "伐": 9,
        "著": 3,
        "我": 1,
        "拽": 2
    },
    "咱": {
        "喒": 10,
        "偺": 3
    },
    "繁": {
        "壑": 129,
        "反": 5,
        "铀": 3,
        "烦": 10,
        "发": 1,
        "票": 15,
        "凡": 3,
        "萦": 8,
        "敏": 2,
        "雪": 5,
        "番": 1,
        "彗": 1,
        "墅": 1,
        "豪": 1
    },
    "抱": {
        "包": 47,
        "报": 105,
        "保": 3,
        "刀": 1,
        "暴": 2,
        "泡": 7,
        "爆": 1
    },
    "巢": {
        "鬓": 1,
        "炒": 1,
        "茶": 1,
        "贯": 1,
        "超": 4,
        "鄞": 3,
        "潮": 4,
        "抄": 1,
        "甾": 1,
        "栗": 2
    },
    "亦": {
        "意": 2,
        "奕": 59,
        "一": 63,
        "办": 4,
        "益": 2,
        "已": 2,
        "抑": 2,
        "以": 1,
        "艺": 1,
        "亿": 2,
        "翼": 1
    },
    "歧": {
        "其": 23,
        "岐": 8,
        "期": 1,
        "崎": 7
    },
    "贩": {
        "皈": 12,
        "饭": 2,
        "泛": 1,
        "梵": 1,
        "范": 1,
        "反": 1
    },
    "骄": {
        "桥": 7,
        "娇": 9,
        "交": 1,
        "鲛": 1
    },
    "袱": {
        "伏": 20,
        "负": 1
    },
    "垮": {
        "跨": 8,
        "款": 1
    },
    "瞬": {
        "顺": 11,
        "懵": 3,
        "膦": 1
    },
    "金": {
        "靖": 1,
        "经": 177,
        "今": 14,
        "斤": 15,
        "静": 4,
        "机": 13,
        "净": 2,
        "集": 3,
        "精": 7,
        "警": 2,
        "晶": 3,
        "近": 6,
        "京": 14,
        "进": 3,
        "基": 3,
        "巾": 13,
        "劲": 1,
        "尽": 1,
        "全": 4,
        "津": 2,
        "敬": 1,
        "惊": 2,
        "仅": 1,
        "镜": 1,
        "季": 2,
        "激": 1,
        "计": 1,
        "击": 3,
        "竞": 1,
        "继": 1,
        "级": 1,
        "技": 1
    },
    "颜": {
        "延": 3,
        "脸": 6,
        "杨": 8,
        "轩": 3,
        "闫": 3,
        "验": 1,
        "研": 2,
        "演": 1,
        "眼": 1,
        "阳": 1,
        "妍": 1
    },
    "黎": {
        "萼": 1,
        "离": 2,
        "丽": 3,
        "藜": 10,
        "里": 8,
        "霏": 8,
        "蠢": 1,
        "蓉": 1,
        "寥": 1,
        "豇": 1,
        "力": 1,
        "李": 4,
        "茶": 4,
        "稚": 1,
        "蔡": 1,
        "厘": 1
    },
    "叫": {
        "教": 71,
        "技": 1,
        "救": 1,
        "交": 5,
        "较": 4,
        "轿": 3,
        "侥": 1,
        "价": 1,
        "加": 1,
        "就": 1
    },
    "碎": {
        "萼": 1,
        "淬": 1,
        "脾": 2,
        "岁": 1
    },
    "鹰": {
        "腹": 1,
        "焉": 1,
        "营": 1,
        "瞎": 6,
        "雇": 8,
        "英": 1,
        "厝": 3,
        "庵": 2,
        "麾": 1
    },
    "漫": {
        "浸": 11,
        "慢": 83,
        "湟": 8,
        "满": 8,
        "浔": 2,
        "湮": 6,
        "曼": 3,
        "洹": 2,
        "遢": 1,
        "戊": 1,
        "扈": 1
    },
    "霖": {
        "林": 6,
        "需": 2
    },
    "运": {
        "任": 84,
        "匀": 4,
        "军": 43,
        "云": 3,
        "晕": 15,
        "玉": 3,
        "辕": 8,
        "与": 2,
        "银": 7,
        "还": 3,
        "迢": 7,
        "旺": 2,
        "孕": 1,
        "辽": 1
    },
    "霉": {
        "疆": 2,
        "菖": 1,
        "梅": 5,
        "没": 1,
        "媒": 1
    },
    "柳": {
        "聊": 10,
        "刘": 5,
        "流": 9,
        "留": 1,
        "六": 1
    },
    "暂": {
        "琶": 36,
        "斩": 43,
        "皙": 39,
        "菖": 43,
        "咱": 1,
        "赞": 1,
        "酉": 1,
        "檀": 1
    },
    "怎": {
        "这": 63,
        "唁": 1,
        "岑": 1,
        "真": 6,
        "甚": 1,
        "什": 3,
        "湛": 1,
        "镇": 1,
        "正": 1,
        "想": 1,
        "曾": 1
    },
    "灼": {
        "卓": 14,
        "炮": 2
    },
    "您": {
        "李": 51,
        "拰": 7,
        "隙": 1,
        "你": 11
    },
    "忽": {
        "呼": 11,
        "乎": 117,
        "户": 8,
        "物": 7,
        "葫": 1
    },
    "披": {
        "纰": 5,
        "批": 4,
        "屁": 4,
        "波": 15,
        "皮": 2
    },
    "恺": {
        "凯": 1
    },
    "蛋": {
        "党": 7,
        "但": 23,
        "硐": 1,
        "挡": 21,
        "霸": 1,
        "疆": 11,
        "蛮": 3,
        "大": 1,
        "眉": 1,
        "研": 2,
        "弱": 1,
        "淡": 1
    },
    "砥": {
        "抵": 25
    },
    "缭": {
        "撩": 15
    },
    "屋": {
        "武": 1,
        "序": 5,
        "扈": 7,
        "乌": 7,
        "岸": 5,
        "无": 2,
        "雇": 1,
        "芜": 1,
        "眉": 7,
        "犀": 8,
        "污": 1,
        "五": 1,
        "物": 1,
        "侮": 1
    },
    "洞": {
        "动": 3,
        "同": 27,
        "伺": 3,
        "词": 4,
        "涸": 25,
        "栋": 1,
        "湄": 1,
        "东": 1
    },
    "弊": {
        "必": 1,
        "骥": 2,
        "闭": 1
    },
    "培": {
        "陪": 121,
        "涪": 3,
        "赔": 8,
        "墙": 3,
        "龋": 4,
        "懵": 1,
        "话": 1
    },
    "温": {
        "湿": 17,
        "瘟": 25,
        "晶": 35,
        "恤": 1,
        "文": 8,
        "问": 3,
        "圃": 2,
        "漏": 7,
        "遢": 4,
        "赢": 1,
        "愠": 7,
        "稳": 2,
        "吻": 1,
        "涠": 2
    },
    "私": {
        "市": 51,
        "籼": 24,
        "思": 4,
        "四": 5,
        "秘": 4,
        "撕": 1,
        "弘": 2,
        "柚": 1,
        "斯": 1,
        "司": 2,
        "柏": 1
    },
    "擦": {
        "愤": 4,
        "嚓": 3,
        "揍": 29,
        "瘤": 2
    },
    "阁": {
        "阎": 23,
        "闾": 22,
        "闺": 3,
        "歌": 1
    },
    "式": {
        "是": 82,
        "识": 7,
        "市": 5,
        "室": 3,
        "世": 1,
        "事": 10,
        "视": 1,
        "示": 1,
        "师": 3,
        "实": 1,
        "势": 2,
        "试": 1,
        "士": 1,
        "湿": 1
    },
    "桃": {
        "祧": 1,
        "淘": 1,
        "眺": 2,
        "洮": 2,
        "陶": 1
    },
    "拥": {
        "永": 133,
        "佣": 55,
        "庸": 2,
        "用": 8,
        "橱": 2
    },
    "换": {
        "还": 89,
        "化": 5,
        "幻": 4,
        "挨": 4,
        "涣": 6,
        "损": 12,
        "唤": 3,
        "演": 3,
        "话": 1,
        "患": 1,
        "环": 1,
        "庾": 1
    },
    "惯": {
        "愤": 54,
        "贯": 7,
        "关": 9,
        "懦": 4,
        "罐": 1,
        "管": 2,
        "灌": 2
    },
    "碌": {
        "录": 33,
        "禄": 6,
        "绿": 10
    },
    "狗": {
        "够": 67,
        "向": 1,
        "购": 1
    },
    "暖": {
        "睬": 7,
        "暧": 9,
        "腥": 2,
        "暗": 2
    },
    "妆": {
        "庄": 1,
        "装": 32,
        "鑽": 6,
        "钻": 1,
        "转": 1
    },
    "抄": {
        "超": 8,
        "炒": 1
    },
    "艳": {
        "疤": 1,
        "燕": 6,
        "验": 1,
        "彦": 1,
        "泡": 1
    },
    "脉": {
        "卖": 1,
        "麦": 2
    },
    "魔": {
        "麾": 52,
        "圃": 7,
        "某": 1,
        "席": 1,
        "睛": 2,
        "庵": 1,
        "摩": 2,
        "雇": 2
    },
    "密": {
        "蜜": 61,
        "住": 1,
        "敏": 1,
        "米": 2,
        "觅": 1,
        "秘": 2,
        "瓷": 1,
        "髦": 1,
        "峪": 1
    },
    "互": {
        "亘": 71,
        "巨": 26,
        "盲": 12,
        "胡": 2,
        "会": 2,
        "护": 4,
        "邑": 1,
        "畦": 1,
        "湖": 1,
        "活": 1,
        "户": 1,
        "获": 1,
        "乎": 2
    },
    "键": {
        "犍": 63,
        "减": 2,
        "鑑": 6,
        "件": 6,
        "剑": 2,
        "鉴": 1,
        "建": 1,
        "见": 3,
        "坚": 1,
        "钳": 2,
        "隍": 2,
        "愤": 1
    },
    "众": {
        "中": 24,
        "重": 7,
        "种": 10,
        "从": 3
    },
    "杨": {
        "阳": 28,
        "养": 4,
        "延": 1,
        "羊": 5,
        "扬": 5,
        "砀": 4,
        "洋": 6,
        "颜": 1,
        "严": 1,
        "央": 1
    },
    "巩": {
        "宫": 1,
        "飒": 3,
        "功": 2,
        "公": 11,
        "硐": 3,
        "玑": 4,
        "贡": 1,
        "共": 1,
        "叽": 1,
        "攻": 1
    },
    "行": {
        "形": 46,
        "新": 15,
        "星": 11,
        "付": 6,
        "心": 5,
        "性": 46,
        "门": 5,
        "厅": 2,
        "型": 19,
        "兴": 4,
        "欣": 1,
        "姓": 9,
        "刑": 4,
        "汀": 2,
        "醒": 2,
        "鑫": 1,
        "伺": 1,
        "芯": 1
    },
    "覆": {
        "辅": 7,
        "疆": 34,
        "复": 19,
        "渲": 4,
        "雷": 1,
        "眉": 1
    },
    "虑": {
        "卢": 89,
        "庙": 7,
        "痣": 25,
        "利": 3,
        "炉": 11,
        "律": 1
    },
    "土": {
        "士": 23,
        "徒": 8,
        "途": 7,
        "图": 13,
        "涂": 3,
        "吐": 7,
        "屠": 3,
        "突": 3
    },
    "存": {
        "序": 36,
        "群": 7,
        "俘": 3,
        "村": 4,
        "亨": 1,
        "寸": 1
    },
    "从": {
        "重": 87,
        "总": 2,
        "俦": 1,
        "傱": 3,
        "葱": 1,
        "虫": 1,
        "聪": 1
    },
    "论": {
        "伦": 106,
        "抡": 9,
        "比": 14,
        "润": 2,
        "轮": 7,
        "乱": 7,
        "聊": 7
    },
    "困": {
        "囚": 8,
        "棍": 7,
        "固": 69,
        "团": 40,
        "因": 7
    },
    "店": {
        "点": 83,
        "电": 26,
        "殿": 5,
        "天": 6,
        "间": 7,
        "甸": 1
    },
    "授": {
        "售": 1,
        "收": 3,
        "浸": 9,
        "援": 18,
        "受": 11,
        "懵": 5,
        "又": 1
    },
    "配": {
        "佩": 56,
        "陪": 16,
        "祀": 8,
        "培": 1,
        "裴": 2
    },
    "嬉": {
        "喜": 23,
        "嘻": 18
    },
    "张": {
        "怅": 47,
        "长": 41,
        "章": 49,
        "装": 7,
        "奖": 7,
        "弧": 1,
        "仗": 1,
        "胀": 1,
        "漳": 1,
        "障": 1,
        "账": 1,
        "站": 1,
        "掌": 1
    },
    "泰": {
        "蓉": 48,
        "袁": 33,
        "蓁": 44,
        "鬓": 89,
        "暴": 4,
        "萎": 20,
        "豪": 16,
        "萘": 1,
        "他": 1,
        "綦": 5,
        "瑟": 7,
        "态": 1,
        "太": 6,
        "墨": 5,
        "贲": 5,
        "责": 5,
        "台": 2
    },
    "翻": {
        "副": 7,
        "蕃": 1,
        "靓": 4,
        "范": 7,
        "颢": 5,
        "发": 3,
        "翱": 3,
        "番": 3,
        "栩": 3,
        "韶": 2,
        "蹦": 2,
        "犯": 1,
        "饭": 2,
        "鄢": 1,
        "潮": 2,
        "鄱": 4,
        "方": 1
    },
    "逾": {
        "与": 21,
        "遭": 4,
        "途": 7,
        "于": 6,
        "预": 4
    },
    "购": {
        "够": 9,
        "昀": 46,
        "媾": 1,
        "狗": 10,
        "垢": 1,
        "构": 4
    },
    "愿": {
        "痣": 23,
        "远": 124,
        "院": 12,
        "匾": 21,
        "匣": 13,
        "圃": 6,
        "原": 15,
        "唇": 4,
        "怨": 1,
        "厘": 2,
        "源": 1,
        "员": 4,
        "睦": 2,
        "睛": 10,
        "庙": 1,
        "元": 3,
        "媛": 2,
        "屑": 1,
        "扁": 1,
        "忽": 1,
        "援": 1,
        "煽": 1
    },
    "炉": {
        "壶": 8,
        "噜": 1,
        "路": 1
    },
    "员": {
        "圆": 5,
        "愿": 1,
        "源": 14,
        "元": 6,
        "贞": 1,
        "园": 3,
        "原": 9,
        "贝": 14,
        "由": 7,
        "援": 2,
        "院": 6,
        "缘": 2,
        "怨": 1,
        "远": 3,
        "辕": 1,
        "媛": 1,
        "袁": 1
    },
    "御": {
        "卸": 15,
        "与": 1,
        "预": 1
    },
    "斗": {
        "痘": 1,
        "抖": 61,
        "豆": 2
    },
    "杆": {
        "干": 81,
        "汗": 66,
        "杵": 26,
        "刚": 1,
        "忏": 3,
        "仟": 1,
        "敢": 1
    },
    "悲": {
        "菲": 8,
        "非": 10,
        "卑": 26,
        "蔻": 9,
        "顺": 2,
        "备": 1
    },
    "缸": {
        "刚": 4,
        "钢": 2
    },
    "盖": {
        "莹": 1,
        "墓": 32,
        "茎": 2,
        "艾": 1,
        "该": 5,
        "改": 1,
        "钙": 1,
        "丐": 1
    },
    "社": {
        "仕": 70,
        "设": 10,
        "时": 7,
        "性": 3,
        "事": 6,
        "舍": 1,
        "式": 1
    },
    "镑": {
        "痨": 1,
        "漕": 1
    },
    "祖": {
        "袒": 11,
        "族": 1,
        "但": 6,
        "朱": 10,
        "昨": 2,
        "组": 1
    },
    "街": {
        "衔": 28,
        "接": 19,
        "节": 9,
        "堂": 1,
        "彻": 15,
        "崔": 2,
        "衍": 3,
        "姐": 1,
        "阶": 1,
        "结": 1,
        "揭": 1,
        "惩": 2,
        "解": 1
    },
    "含": {
        "涵": 3,
        "汗": 5,
        "占": 1,
        "韩": 4,
        "函": 1,
        "邯": 1,
        "寒": 1,
        "宫": 1
    },
    "姚": {
        "瑶": 1,
        "洮": 8,
        "眺": 5,
        "遥": 1,
        "要": 1,
        "肴": 1,
        "幺": 1
    },
    "编": {
        "偏": 11,
        "循": 3,
        "孀": 2,
        "便": 1,
        "边": 2,
        "缩": 1
    },
    "抗": {
        "看": 3,
        "康": 2,
        "炕": 1,
        "坑": 1
    },
    "下": {
        "虾": 147,
        "笑": 5,
        "夏": 8,
        "线": 1,
        "消": 4,
        "吓": 3,
        "萧": 1,
        "现": 2,
        "小": 5,
        "效": 1,
        "瞎": 1,
        "霞": 2,
        "晓": 1,
        "项": 1,
        "销": 1,
        "孝": 1
    },
    "彬": {
        "比": 1,
        "斌": 2
    },
    "辅": {
        "府": 1,
        "扶": 1,
        "辆": 4,
        "夫": 3,
        "服": 2,
        "福": 2,
        "富": 2,
        "铺": 1
    },
    "职": {
        "识": 39,
        "值": 9,
        "致": 8,
        "只": 14,
        "之": 3,
        "植": 4,
        "知": 2,
        "朋": 4,
        "明": 1,
        "直": 6,
        "瓦": 2,
        "制": 2,
        "眼": 4,
        "治": 1,
        "止": 1,
        "执": 2,
        "智": 3,
        "支": 1,
        "曰": 1,
        "织": 1,
        "址": 1
    },
    "谐": {
        "偕": 57,
        "协": 8
    },
    "馈": {
        "遗": 28,
        "溃": 1
    },
    "售": {
        "伟": 29,
        "授": 3,
        "铸": 6,
        "受": 17,
        "信": 16,
        "手": 6,
        "收": 12,
        "怠": 17,
        "诣": 1,
        "儒": 2,
        "瘦": 1,
        "寿": 2,
        "唱": 1
    },
    "鱼": {
        "于": 3,
        "与": 3,
        "渔": 2,
        "噢": 1,
        "玉": 1
    },
    "呆": {
        "罘": 49,
        "果": 12,
        "栗": 12,
        "大": 3,
        "待": 3,
        "炅": 2,
        "袋": 1
    },
    "缩": {
        "唁": 33,
        "速": 1,
        "哺": 15,
        "索": 2,
        "宿": 5,
        "苏": 1,
        "所": 2,
        "琐": 1,
        "锁": 1,
        "纲": 2,
        "嗦": 1
    },
    "嘉": {
        "琵": 26,
        "佳": 7,
        "晤": 3,
        "家": 30,
        "袁": 4,
        "熹": 189,
        "疆": 14,
        "焘": 1,
        "迦": 6,
        "加": 5,
        "甫": 2,
        "焉": 1,
        "亩": 1,
        "甲": 1,
        "蒜": 1
    },
    "岁": {
        "秽": 59,
        "夕": 29,
        "碎": 3,
        "穗": 1,
        "虽": 1
    },
    "食": {
        "使": 21,
        "事": 9,
        "实": 12,
        "时": 7,
        "植": 7,
        "势": 1,
        "十": 5,
        "石": 2,
        "饰": 2,
        "视": 3,
        "式": 1,
        "师": 1,
        "示": 1,
        "试": 1,
        "世": 1,
        "是": 2
    },
    "秀": {
        "修": 7,
        "秃": 15,
        "袖": 5,
        "绣": 2,
        "休": 2
    },
    "响": {
        "象": 24,
        "想": 29,
        "像": 81,
        "嚮": 6,
        "胴": 20,
        "肋": 1,
        "向": 26,
        "峒": 2,
        "项": 2,
        "山": 7,
        "享": 1
    },
    "故": {
        "固": 104,
        "古": 110,
        "吉": 6,
        "股": 5,
        "孤": 1,
        "顾": 3,
        "国": 1,
        "果": 2,
        "过": 1,
        "鼓": 1,
        "骨": 1,
        "辜": 1
    },
    "泳": {
        "永": 13,
        "拥": 2,
        "用": 6,
        "勇": 3,
        "甬": 1,
        "涌": 1
    },
    "循": {
        "睛": 6,
        "寻": 2,
        "插": 1
    },
    "凡": {
        "繁": 5,
        "访": 1,
        "法": 2,
        "樊": 1,
        "房": 2,
        "发": 1,
        "反": 1,
        "翻": 1
    },
    "扰": {
        "绕": 67,
        "捞": 7,
        "恼": 7,
        "抗": 4,
        "泷": 6,
        "忧": 3,
        "执": 1
    },
    "援": {
        "缓": 77,
        "元": 4,
        "侵": 22,
        "原": 5,
        "暖": 19,
        "浸": 4,
        "园": 4,
        "员": 1,
        "院": 1,
        "淫": 1,
        "圆": 1,
        "远": 1,
        "源": 1
    },
    "宵": {
        "胃": 2,
        "消": 7
    },
    "壅": {
        "帘": 1,
        "蕴": 4,
        "墅": 2,
        "霆": 1
    },
    "揭": {
        "捣": 6,
        "机": 1,
        "接": 5,
        "渴": 6,
        "掏": 3,
        "解": 2,
        "界": 1,
        "揣": 1,
        "介": 1
    },
    "床": {
        "船": 18,
        "传": 1,
        "赚": 1,
        "厌": 1,
        "创": 3
    },
    "薪": {
        "新": 27,
        "蕲": 3,
        "心": 9,
        "欣": 1,
        "亲": 7,
        "性": 2,
        "兴": 1,
        "莽": 1,
        "蒜": 1
    },
    "牢": {
        "劳": 25,
        "车": 5
    },
    "够": {
        "过": 126,
        "狗": 7,
        "句": 2,
        "谷": 1
    },
    "雍": {
        "用": 2,
        "拥": 1
    },
    "兔": {
        "突": 2
    },
    "鼎": {
        "定": 2,
        "嗝": 1,
        "顶": 18,
        "唰": 4,
        "晴": 3,
        "丁": 1
    },
    "竭": {
        "揭": 23,
        "蝎": 12,
        "岿": 2,
        "旖": 2,
        "渴": 11,
        "泻": 1
    },
    "驶": {
        "使": 75,
        "妞": 7,
        "嫂": 7,
        "势": 1,
        "实": 2,
        "时": 1,
        "是": 2,
        "粳": 2
    },
    "域": {
        "峨": 16,
        "鱼": 2,
        "雨": 5,
        "悦": 1,
        "与": 9,
        "遇": 2,
        "于": 1,
        "喻": 1,
        "玉": 1,
        "诚": 1,
        "语": 2,
        "狱": 1,
        "誉": 1,
        "浴": 1,
        "咸": 1,
        "月": 1
    },
    "拖": {
        "托": 127,
        "脱": 2,
        "瓶": 2,
        "抱": 1,
        "弛": 1,
        "吐": 1
    },
    "正": {
        "证": 13,
        "镇": 9,
        "真": 72,
        "着": 6,
        "政": 10,
        "争": 2,
        "郑": 9,
        "整": 1,
        "振": 1,
        "针": 1,
        "著": 1,
        "挣": 1
    },
    "芳": {
        "方": 3,
        "放": 1,
        "若": 3,
        "房": 1
    },
    "出": {
        "初": 25,
        "处": 11,
        "畜": 7,
        "除": 21,
        "住": 8,
        "触": 3,
        "础": 2,
        "去": 1,
        "春": 1,
        "储": 1,
        "楚": 1,
        "厨": 1
    },
    "惧": {
        "瞿": 24,
        "帜": 2,
        "具": 1,
        "俱": 1,
        "惆": 1
    },
    "绞": {
        "交": 7,
        "家": 1,
        "脚": 1
    },
    "遵": {
        "尊": 53,
        "道": 11,
        "避": 9,
        "逼": 8,
        "遭": 6,
        "厘": 5,
        "湟": 5,
        "遍": 5
    },
    "瞻": {
        "瞩": 8,
        "噜": 6,
        "脯": 6,
        "胴": 2,
        "睛": 1,
        "栈": 1,
        "暇": 1
    },
    "璇": {
        "萱": 4,
        "选": 2,
        "撤": 1
    },
    "珊": {
        "硼": 27,
        "拥": 20,
        "姗": 44,
        "瑚": 13,
        "跚": 6,
        "山": 5,
        "商": 1
    },
    "沿": {
        "研": 1,
        "闫": 1,
        "涓": 4,
        "滔": 2,
        "妍": 1,
        "延": 1,
        "旧": 1,
        "颜": 3,
        "沼": 1,
        "严": 1,
        "羊": 1
    },
    "掌": {
        "菖": 33,
        "菅": 20,
        "撑": 111,
        "莒": 25,
        "旱": 2,
        "辜": 3,
        "找": 7,
        "张": 2,
        "手": 1,
        "摹": 8,
        "雇": 1,
        "涨": 1,
        "苣": 2,
        "室": 2,
        "账": 1
    },
    "哥": {
        "歌": 10,
        "蔚": 7,
        "熹": 20,
        "咯": 12,
        "冒": 12,
        "个": 12,
        "割": 9,
        "寓": 5,
        "弼": 1,
        "昌": 7,
        "厝": 3,
        "跟": 1,
        "嗝": 1,
        "宫": 1,
        "葛": 1,
        "副": 1,
        "需": 2,
        "厨": 1,
        "寻": 1,
        "司": 1
    },
    "乘": {
        "城": 8,
        "成": 18,
        "贡": 2,
        "陈": 1,
        "乖": 2,
        "诚": 2,
        "趁": 3,
        "程": 4,
        "逅": 1,
        "承": 1
    },
    "蹋": {
        "踏": 2
    },
    "揄": {
        "语": 1
    },
    "谢": {
        "卸": 2,
        "协": 1,
        "兴": 7,
        "写": 4,
        "耐": 11,
        "涮": 1,
        "谐": 1,
        "对": 7,
        "唰": 10,
        "戏": 1,
        "蟹": 1,
        "械": 1
    },
    "侵": {
        "寝": 11,
        "青": 3,
        "信": 32,
        "轻": 1,
        "其": 1,
        "清": 2,
        "亲": 1,
        "情": 2
    },
    "挽": {
        "琬": 43,
        "拽": 2,
        "梗": 2,
        "网": 1,
        "晚": 2,
        "完": 1
    },
    "托": {
        "吒": 33,
        "拖": 19,
        "秃": 1,
        "脱": 4,
        "託": 6,
        "头": 1,
        "陀": 1
    },
    "粉": {
        "扮": 2,
        "份": 12,
        "分": 9,
        "吩": 3,
        "盼": 1
    },
    "眼": {
        "颜": 2,
        "服": 7,
        "艳": 2,
        "炎": 1,
        "脸": 6,
        "言": 8,
        "演": 1,
        "见": 7,
        "瞩": 4,
        "严": 5,
        "胴": 3,
        "延": 1,
        "岩": 1,
        "验": 1
    },
    "秘": {
        "祕": 8,
        "泌": 26,
        "密": 18,
        "蜜": 70,
        "米": 8,
        "迷": 1,
        "樒": 1,
        "民": 1
    },
    "崭": {
        "展": 70,
        "暂": 10
    },
    "神": {
        "砷": 14,
        "袖": 40,
        "油": 1,
        "省": 7,
        "深": 2,
        "呻": 25,
        "裨": 22,
        "焯": 9,
        "声": 1,
        "生": 10,
        "审": 1,
        "申": 1,
        "坤": 1,
        "柿": 1,
        "伸": 2
    },
    "疴": {
        "菏": 1
    },
    "溯": {
        "朔": 51,
        "诉": 1
    },
    "扫": {
        "嫂": 52,
        "曰": 8,
        "臼": 3,
        "日": 1
    },
    "嗨": {
        "海": 7
    },
    "笔": {
        "比": 114,
        "霓": 11,
        "莒": 3,
        "笨": 8,
        "壁": 1,
        "菖": 1,
        "堑": 3,
        "靶": 1
    },
    "盾": {
        "顿": 76,
        "庙": 1
    },
    "优": {
        "有": 11,
        "由": 7,
        "尤": 7,
        "国": 4,
        "又": 2,
        "仇": 4,
        "哟": 2,
        "悠": 2,
        "幽": 1
    },
    "跑": {
        "炮": 17,
        "泡": 24,
        "袍": 7,
        "抛": 3,
        "怕": 1,
        "刨": 4,
        "距": 1,
        "疱": 1,
        "抱": 1,
        "好": 1
    },
    "家": {
        "加": 97,
        "佳": 43,
        "嘉": 12,
        "蕉": 1,
        "价": 35,
        "假": 3,
        "架": 2,
        "甲": 2,
        "夹": 5,
        "枷": 2,
        "基": 1,
        "间": 4,
        "建": 1,
        "珈": 1,
        "焦": 1,
        "郊": 1,
        "界": 1,
        "驾": 1,
        "件": 2
    },
    "潭": {
        "滩": 1,
        "覃": 2,
        "摊": 7,
        "唐": 1,
        "谭": 1
    },
    "帮": {
        "邦": 48,
        "晤": 6,
        "办": 48,
        "榜": 7,
        "鸪": 9,
        "把": 1,
        "班": 4,
        "韧": 1,
        "棒": 13,
        "绑": 2,
        "拍": 1,
        "瑶": 1
    },
    "赝": {
        "膺": 10,
        "蜃": 2
    },
    "笑": {
        "小": 10,
        "肖": 2,
        "校": 6,
        "孝": 4,
        "下": 5,
        "芙": 6,
        "消": 2,
        "效": 1,
        "晓": 1
    },
    "蛮": {
        "曼": 14,
        "茧": 1,
        "忙": 1,
        "满": 1
    },
    "央": {
        "夹": 15,
        "杨": 4,
        "史": 20,
        "吏": 8,
        "洋": 1
    },
    "耽": {
        "眈": 2
    },
    "葬": {
        "蒜": 4,
        "璋": 1,
        "嶂": 9,
        "蠹": 2,
        "綦": 2,
        "漳": 1,
        "羿": 1,
        "赏": 2,
        "嚣": 1
    },
    "贵": {
        "责": 88,
        "归": 7,
        "过": 6,
        "柜": 1,
        "桂": 3,
        "奏": 3,
        "跪": 1,
        "规": 1,
        "鬼": 1
    },
    "槟": {
        "喧": 2,
        "并": 1,
        "槿": 1,
        "渲": 1
    },
    "榔": {
        "妞": 2,
        "狼": 1
    },
    "撤": {
        "澈": 22,
        "愤": 25,
        "擂": 10,
        "车": 9,
        "捐": 10,
        "敞": 30,
        "揣": 3,
        "彻": 3,
        "甜": 1,
        "扯": 1
    },
    "牲": {
        "生": 71,
        "性": 17,
        "身": 1
    },
    "炼": {
        "练": 41,
        "恋": 5,
        "冻": 1,
        "婚": 3,
        "峙": 2,
        "嶂": 2,
        "愤": 1
    },
    "娃": {
        "畦": 5,
        "蛙": 11,
        "哇": 22,
        "完": 2,
        "妊": 1
    },
    "料": {
        "抖": 30,
        "斗": 1,
        "蚪": 5,
        "忡": 1,
        "撩": 1
    },
    "返": {
        "罚": 7,
        "反": 2,
        "饭": 3,
        "方": 1,
        "放": 1,
        "樊": 1,
        "烦": 1
    },
    "弟": {
        "第": 74,
        "地": 13,
        "弗": 6,
        "帝": 1,
        "底": 7,
        "韦": 2,
        "低": 1
    },
    "海": {
        "葱": 60,
        "还": 8,
        "鹿": 1,
        "孩": 3,
        "害": 3,
        "每": 61,
        "逼": 12,
        "熹": 5,
        "蜃": 8,
        "蒽": 1,
        "阈": 1,
        "澍": 5,
        "亩": 1,
        "怎": 2,
        "煊": 2,
        "涠": 1,
        "痘": 1
    },
    "啸": {
        "厢": 2,
        "喃": 9,
        "瞒": 3,
        "岫": 4,
        "峨": 2
    },
    "炎": {
        "岩": 1,
        "言": 1,
        "痰": 1
    },
    "朗": {
        "郎": 100,
        "琅": 4,
        "兰": 3,
        "览": 1,
        "狼": 1
    },
    "泉": {
        "宗": 5,
        "荥": 12,
        "权": 2,
        "全": 2,
        "炅": 3,
        "拳": 1
    },
    "钜": {
        "距": 101,
        "铂": 1,
        "剧": 1,
        "逅": 2,
        "铮": 3,
        "恒": 1,
        "句": 2,
        "巨": 1
    },
    "薮": {
        "薇": 13,
        "菽": 2
    },
    "学": {
        "雪": 74,
        "孛": 21,
        "徐": 1,
        "字": 6,
        "穴": 5,
        "却": 1,
        "薛": 1
    },
    "拔": {
        "跋": 15,
        "泼": 3,
        "拨": 10,
        "白": 2,
        "吧": 3,
        "把": 6,
        "披": 1,
        "巴": 1,
        "八": 1
    },
    "仲": {
        "伸": 50,
        "中": 7,
        "忠": 2,
        "重": 3
    },
    "森": {
        "惑": 33,
        "杏": 37,
        "蒜": 13,
        "葆": 12,
        "杳": 6,
        "深": 2,
        "屎": 2,
        "林": 2,
        "僧": 1
    },
    "守": {
        "首": 5,
        "受": 3,
        "手": 7,
        "瘦": 1,
        "寸": 2
    },
    "测": {
        "刺": 69,
        "则": 8,
        "汊": 10,
        "侧": 16,
        "厕": 1,
        "朐": 1,
        "蒯": 1,
        "册": 1,
        "策": 1
    },
    "僚": {
        "愤": 7,
        "慎": 1,
        "漂": 1
    },
    "郁": {
        "钰": 60,
        "与": 3,
        "余": 2,
        "酝": 3,
        "雨": 2,
        "郎": 1,
        "月": 1,
        "语": 1,
        "于": 2,
        "预": 1,
        "玉": 1,
        "遇": 1
    },
    "涛": {
        "套": 8,
        "他": 8,
        "请": 6,
        "寿": 6,
        "掏": 3,
        "满": 1,
        "淘": 1,
        "逃": 1,
        "韬": 2,
        "滔": 2,
        "讨": 2,
        "她": 1,
        "它": 1,
        "涡": 1
    },
    "棺": {
        "倌": 4,
        "眉": 1,
        "关": 1,
        "柏": 1
    },
    "朵": {
        "几": 5,
        "多": 67,
        "呆": 2
    },
    "庆": {
        "清": 8,
        "亲": 1,
        "轻": 3,
        "琴": 1,
        "寝": 1,
        "静": 2,
        "青": 3
    },
    "雾": {
        "菖": 2,
        "物": 1,
        "雷": 3,
        "萼": 3
    },
    "帕": {
        "阳": 26,
        "怕": 13,
        "爬": 1,
        "盼": 1,
        "帽": 4
    },
    "恨": {
        "很": 18,
        "悢": 37
    },
    "侨": {
        "桥": 8,
        "乔": 1
    },
    "脚": {
        "轿": 7,
        "蒯": 2,
        "搅": 1,
        "卿": 10,
        "窖": 1,
        "就": 1,
        "角": 2,
        "嫁": 1,
        "交": 2,
        "叫": 1,
        "狡": 1,
        "绞": 1,
        "教": 1
    },
    "吵": {
        "噪": 11,
        "耖": 20,
        "嘈": 7,
        "少": 7,
        "操": 1
    },
    "昏": {
        "雪": 20,
        "胃": 5,
        "昌": 3,
        "丙": 2
    },
    "许": {
        "汗": 166,
        "徐": 23,
        "训": 1,
        "续": 7,
        "需": 14,
        "寻": 1,
        "数": 7,
        "虚": 3,
        "穴": 1,
        "雪": 8
    },
    "颗": {
        "可": 1,
        "颢": 23,
        "课": 1,
        "科": 1,
        "铈": 2
    },
    "柏": {
        "白": 2,
        "旧": 23,
        "泊": 15,
        "怕": 23,
        "伯": 19,
        "阳": 2
    },
    "诉": {
        "塑": 3,
        "肃": 1,
        "许": 8,
        "书": 9,
        "溯": 1,
        "素": 11,
        "垣": 1,
        "疏": 8,
        "晖": 2,
        "速": 6,
        "树": 7,
        "示": 9,
        "缩": 1
    },
    "襄": {
        "寰": 2,
        "豪": 1,
        "像": 1,
        "票": 3,
        "筐": 1,
        "匡": 1
    },
    "胜": {
        "生": 13,
        "剩": 3,
        "脏": 4,
        "盛": 7,
        "深": 1,
        "申": 1,
        "性": 1,
        "賸": 6,
        "圣": 4,
        "声": 3,
        "省": 2,
        "身": 1
    },
    "搭": {
        "撘": 67,
        "塔": 17,
        "达": 2,
        "大": 15,
        "哒": 1,
        "嗒": 12,
        "答": 2,
        "打": 19,
        "单": 1,
        "搐": 4,
        "懵": 1,
        "洽": 1,
        "捂": 2
    },
    "琼": {
        "玟": 5,
        "班": 8,
        "谅": 9,
        "扶": 15,
        "凉": 7,
        "拣": 1,
        "掠": 1
    },
    "睡": {
        "学": 7,
        "水": 62,
        "税": 7,
        "瞳": 1,
        "肺": 2,
        "瞎": 1,
        "晖": 1,
        "麻": 1
    },
    "究": {
        "就": 65,
        "尤": 4,
        "冗": 1,
        "穷": 4,
        "咒": 2
    },
    "判": {
        "叛": 9,
        "板": 7,
        "削": 4,
        "办": 5
    },
    "嗤": {
        "喘": 2,
        "瞳": 1
    },
    "淫": {
        "一": 1,
        "赢": 1,
        "影": 1
    },
    "膑": {
        "滨": 1
    },
    "岛": {
        "皂": 47,
        "到": 2,
        "导": 3,
        "盗": 4,
        "鸟": 4,
        "道": 1
    },
    "撮": {
        "腈": 2,
        "懦": 1,
        "桐": 1
    },
    "俊": {
        "君": 2,
        "军": 4
    },
    "晖": {
        "会": 1,
        "辉": 5
    },
    "听": {
        "昕": 121,
        "停": 39,
        "厅": 64,
        "挺": 1,
        "？": 4
    },
    "造": {
        "适": 129,
        "迅": 57,
        "噪": 2,
        "早": 10,
        "找": 7,
        "逞": 30,
        "追": 17,
        "肇": 6,
        "燥": 2,
        "告": 1,
        "炬": 2,
        "灶": 2,
        "照": 7
    },
    "耀": {
        "蒲": 1,
        "要": 5,
        "涅": 1,
        "湟": 2,
        "逞": 1,
        "药": 2,
        "睛": 1,
        "崂": 1,
        "唠": 1
    },
    "孳": {
        "喹": 2
    },
    "刑": {
        "行": 11,
        "兴": 1,
        "形": 5,
        "型": 4,
        "心": 1,
        "新": 1
    },
    "双": {
        "叹": 119,
        "霜": 12
    },
    "躺": {
        "淌": 6,
        "塘": 1,
        "哨": 3,
        "硝": 2
    },
    "邓": {
        "邛": 4,
        "等": 1,
        "灯": 2
    },
    "铺": {
        "曝": 1,
        "谱": 1,
        "浦": 5,
        "甬": 2,
        "普": 1
    },
    "浸": {
        "进": 2,
        "静": 20,
        "绩": 1,
        "劲": 1,
        "井": 1,
        "尽": 1
    },
    "寨": {
        "寡": 7,
        "霖": 3,
        "鬓": 5,
        "塞": 7,
        "疆": 4,
        "荤": 2,
        "薯": 2,
        "章": 4,
        "基": 3,
        "寥": 1,
        "屠": 1,
        "霹": 1,
        "唱": 1
    },
    "沈": {
        "审": 2,
        "什": 5,
        "无": 2,
        "甥": 1,
        "沉": 4,
        "生": 2,
        "深": 1,
        "疣": 3,
        "神": 3,
        "申": 1
    },
    "伦": {
        "化": 32,
        "论": 11,
        "仑": 24,
        "俨": 1
    },
    "斋": {
        "焉": 3
    },
    "赵": {
        "召": 5,
        "着": 2,
        "照": 4,
        "肇": 3,
        "招": 1,
        "罩": 1
    },
    "崇": {
        "祟": 7,
        "蚩": 2,
        "豪": 1,
        "睾": 1,
        "罘": 1,
        "莫": 3,
        "寮": 1
    },
    "辆": {
        "俩": 3,
        "瞒": 19,
        "嫣": 7,
        "两": 20,
        "厢": 22,
        "炳": 10,
        "镉": 11,
        "酮": 5,
        "亮": 3,
        "量": 7,
        "蛎": 5,
        "辐": 2,
        "靓": 2,
        "啮": 1,
        "晒": 5
    },
    "岂": {
        "启": 11,
        "起": 1,
        "且": 1
    },
    "锲": {
        "契": 15,
        "楔": 1
    },
    "裔": {
        "高": 38,
        "衙": 10,
        "墙": 2,
        "焉": 2,
        "靥": 2,
        "一": 1
    },
    "周": {
        "圃": 60,
        "同": 18,
        "州": 4,
        "洲": 2,
        "週": 6,
        "粥": 3,
        "佐": 1,
        "淍": 1
    },
    "台": {
        "在": 74,
        "檯": 6,
        "待": 7,
        "太": 2,
        "它": 1,
        "抬": 2,
        "他": 3,
        "泰": 3,
        "胎": 1,
        "带": 1
    },
    "肇": {
        "睾": 43,
        "菖": 5,
        "壁": 14,
        "望": 1,
        "郢": 3,
        "查": 1,
        "招": 1,
        "菅": 1
    },
    "堕": {
        "隋": 16,
        "坠": 6,
        "惰": 12,
        "喧": 1
    },
    "厦": {
        "雇": 6,
        "扈": 15,
        "信": 12,
        "喧": 5,
        "凰": 4,
        "屠": 6,
        "厝": 2,
        "山": 1
    },
    "桩": {
        "旺": 2,
        "装": 10,
        "庄": 1,
        "帆": 1
    },
    "招": {
        "糟": 29,
        "托": 2,
        "侣": 5,
        "沼": 5,
        "照": 3,
        "召": 2,
        "着": 3,
        "绍": 1,
        "赵": 1,
        "伯": 1,
        "肇": 1
    },
    "彼": {
        "比": 8,
        "披": 6,
        "鄙": 1,
        "千": 1,
        "鼻": 1,
        "必": 1,
        "避": 1
    },
    "芸": {
        "云": 22,
        "纭": 20
    },
    "渐": {
        "践": 3,
        "斩": 7,
        "浙": 1,
        "件": 1,
        "键": 1,
        "剑": 1,
        "见": 2,
        "建": 7,
        "兼": 1
    },
    "乔": {
        "桥": 4,
        "养": 9
    },
    "拂": {
        "佛": 10,
        "沸": 1,
        "锦": 1
    },
    "愈": {
        "思": 1,
        "俞": 9,
        "与": 6,
        "于": 1,
        "雨": 1,
        "预": 2,
        "瑜": 1,
        "越": 2
    },
    "啻": {
        "雷": 15,
        "琶": 1,
        "盾": 1,
        "雪": 1,
        "茴": 1
    },
    "窥": {
        "痘": 2,
        "盔": 1,
        "琉": 1
    },
    "袖": {
        "妞": 52,
        "曲": 11,
        "油": 4,
        "绣": 1,
        "涠": 1,
        "腊": 4,
        "修": 1,
        "佃": 1
    },
    "秩": {
        "至": 65,
        "志": 6,
        "支": 1
    },
    "标": {
        "表": 25,
        "赫": 11,
        "际": 16,
        "扮": 3,
        "尊": 32,
        "杨": 12,
        "拧": 1,
        "振": 1,
        "不": 1,
        "飙": 2,
        "彪": 3,
        "镖": 1
    },
    "映": {
        "央": 7,
        "应": 36,
        "影": 7,
        "碘": 4,
        "髁": 1,
        "印": 3,
        "音": 1,
        "腰": 4,
        "营": 1
    },
    "老": {
        "佬": 8,
        "辣": 1,
        "来": 1,
        "劳": 1,
        "牢": 2,
        "腊": 1
    },
    "罹": {
        "莆": 11,
        "湟": 25,
        "雇": 14,
        "愤": 9,
        "睛": 11
    },
    "薇": {
        "蕊": 1,
        "位": 1,
        "藩": 1,
        "灏": 1,
        "为": 1,
        "威": 2,
        "懵": 1,
        "维": 1
    },
    "签": {
        "答": 20,
        "检": 1,
        "钱": 2,
        "迁": 1,
        "千": 3,
        "壶": 1,
        "前": 1
    },
    "券": {
        "全": 10,
        "卷": 14,
        "权": 20,
        "圈": 4,
        "泉": 1,
        "劝": 1
    },
    "仁": {
        "人": 20,
        "忍": 5,
        "任": 1
    },
    "斩": {
        "掌": 1,
        "战": 1,
        "展": 19,
        "杂": 14,
        "沂": 1,
        "圻": 1
    },
    "涌": {
        "蒲": 13,
        "濡": 6,
        "用": 2,
        "甬": 4,
        "诵": 5,
        "永": 2,
        "勇": 1
    },
    "纾": {
        "舒": 124,
        "仔": 1,
        "抒": 2
    },
    "呛": {
        "眙": 1,
        "枪": 1
    },
    "锻": {
        "缎": 6,
        "段": 2
    },
    "篮": {
        "蓝": 53,
        "脸": 1,
        "览": 1,
        "郎": 1,
        "拦": 1
    },
    "拨": {
        "波": 11,
        "泼": 6,
        "披": 3,
        "拔": 3,
        "啵": 2,
        "伯": 1
    },
    "郝": {
        "好": 17,
        "邡": 4,
        "哈": 1,
        "邢": 2
    },
    "嫌": {
        "涝": 23,
        "赚": 15,
        "脯": 1,
        "婶": 19,
        "滞": 3,
        "哺": 2,
        "线": 1,
        "浦": 4,
        "想": 1,
        "腺": 1,
        "闲": 1,
        "槽": 1,
        "躏": 2,
        "现": 2,
        "瞄": 1,
        "娴": 1,
        "瞒": 1,
        "姨": 1,
        "下": 1
    },
    "货": {
        "伐": 1,
        "火": 8,
        "花": 90,
        "活": 3,
        "获": 5,
        "贷": 2,
        "或": 2,
        "祸": 1,
        "霍": 1,
        "户": 1
    },
    "惦": {
        "电": 1
    },
    "鲔": {
        "钨": 5,
        "蜡": 1
    },
    "架": {
        "如": 14,
        "家": 16,
        "渠": 13,
        "耍": 2,
        "假": 4,
        "加": 13,
        "铂": 6,
        "驾": 4,
        "嚷": 2,
        "价": 5,
        "建": 1,
        "嫁": 1
    },
    "树": {
        "术": 49,
        "韧": 8,
        "书": 2,
        "叔": 2,
        "浏": 2,
        "数": 6,
        "刚": 4,
        "梳": 4
    },
    "挪": {
        "哪": 7,
        "娜": 9,
        "椰": 10
    },
    "亟": {
        "急": 1
    },
    "技": {
        "伎": 8,
        "枝": 90,
        "基": 14,
        "凌": 3,
        "济": 6,
        "疫": 14,
        "机": 1,
        "级": 2,
        "禁": 2,
        "季": 1,
        "即": 2,
        "疾": 1,
        "唧": 1,
        "记": 2,
        "接": 2,
        "尽": 1,
        "疲": 1,
        "介": 1
    },
    "少": {
        "小": 100,
        "绍": 5,
        "哨": 1,
        "邵": 1
    },
    "小": {
        "下": 51,
        "少": 86,
        "晓": 32,
        "消": 2,
        "肖": 3,
        "孝": 2,
        "效": 1,
        "销": 1,
        "校": 2,
        "要": 1,
        "笑": 1,
        "伽": 1
    },
    "节": {
        "拮": 4,
        "结": 136,
        "苔": 17,
        "洁": 1,
        "苷": 9,
        "扫": 2,
        "接": 8,
        "解": 1,
        "街": 9,
        "捷": 1,
        "杰": 1,
        "界": 2,
        "机": 1,
        "介": 1,
        "古": 2
    },
    "苦": {
        "咕": 16,
        "彗": 7,
        "芭": 3,
        "酷": 18,
        "若": 7,
        "琶": 5,
        "徒": 8,
        "裤": 6,
        "茜": 1,
        "哭": 1,
        "菖": 6,
        "古": 2
    },
    "坪": {
        "平": 26
    },
    "备": {
        "啬": 80,
        "蚤": 52,
        "诣": 80,
        "倍": 12,
        "北": 1,
        "呗": 4,
        "背": 3,
        "被": 6,
        "田": 1,
        "斋": 3,
        "杯": 1
    },
    "烹": {
        "熹": 7
    },
    "药": {
        "要": 39,
        "朽": 3,
        "约": 6,
        "苗": 5,
        "耀": 2,
        "钥": 1
    },
    "剌": {
        "刺": 2
    },
    "焕": {
        "涣": 14,
        "唤": 3,
        "换": 1
    },
    "瞳": {
        "铜": 11
    },
    "休": {
        "修": 157,
        "体": 43,
        "新": 1,
        "沭": 2
    },
    "列": {
        "丽": 1,
        "裂": 4,
        "咧": 1,
        "例": 3,
        "里": 1,
        "理": 1,
        "烈": 3,
        "力": 2
    },
    "疑": {
        "一": 93,
        "已": 5,
        "锭": 22,
        "镉": 13,
        "因": 1,
        "婕": 5,
        "异": 1,
        "遗": 1,
        "意": 2,
        "睫": 2,
        "以": 2,
        "宜": 1,
        "怡": 1,
        "艺": 1,
        "霸": 1,
        "踞": 1,
        "锂": 1
    },
    "草": {
        "苗": 9,
        "旱": 5,
        "曹": 1,
        "茧": 1,
        "覃": 5,
        "苣": 1,
        "垣": 1
    },
    "狱": {
        "猫": 4,
        "赋": 1,
        "浴": 1,
        "肽": 3,
        "岳": 5,
        "雨": 1
    },
    "玮": {
        "伟": 35,
        "为": 4,
        "伪": 3,
        "围": 2,
        "唯": 1
    },
    "卡": {
        "掐": 1,
        "上": 1,
        "器": 1,
        "桥": 1,
        "翘": 1
    },
    "炭": {
        "碳": 96,
        "岌": 7,
        "疫": 1,
        "棘": 1,
        "叹": 1
    },
    "茂": {
        "贸": 3,
        "马": 3
    },
    "宰": {
        "萼": 2,
        "在": 2,
        "肆": 1,
        "宴": 1,
        "芽": 2
    },
    "蒜": {
        "苦": 1,
        "酸": 1,
        "算": 2
    },
    "异": {
        "冒": 23,
        "一": 16,
        "焊": 18,
        "意": 7,
        "衣": 1,
        "益": 1,
        "毅": 1,
        "肆": 1,
        "房": 3,
        "旱": 1
    },
    "遏": {
        "遢": 24,
        "遍": 11,
        "遇": 1
    },
    "模": {
        "漠": 53,
        "膜": 1,
        "渍": 47,
        "檀": 8,
        "谋": 13,
        "磨": 5,
        "梗": 9,
        "某": 1,
        "植": 2,
        "锚": 2,
        "镶": 4,
        "魔": 1,
        "蘑": 1,
        "借": 1
    },
    "添": {
        "刚": 2,
        "删": 1,
        "天": 20,
        "贴": 1
    },
    "样": {
        "佯": 26,
        "养": 9,
        "柱": 4,
        "扬": 11,
        "燕": 7,
        "让": 7,
        "幢": 2,
        "祥": 30,
        "洋": 5,
        "梓": 1,
        "桩": 3,
        "杨": 2,
        "阳": 1,
        "舜": 2,
        "恽": 1,
        "樟": 1,
        "浠": 1,
        "氧": 1
    },
    "畏": {
        "寅": 1,
        "围": 1,
        "震": 1,
        "雷": 1
    },
    "线": {
        "现": 30,
        "残": 8,
        "县": 7,
        "陷": 4,
        "险": 1,
        "下": 9,
        "浅": 5,
        "钱": 5,
        "限": 8,
        "先": 2,
        "献": 2,
        "饯": 1,
        "响": 2,
        "项": 1,
        "鲜": 1,
        "仙": 1
    },
    "疗": {
        "料": 67,
        "潦": 7,
        "聊": 3,
        "了": 2
    },
    "屹": {
        "毅": 9,
        "曳": 6,
        "一": 1
    },
    "轨": {
        "鬼": 5,
        "规": 11,
        "讥": 4,
        "贵": 1,
        "饥": 1
    },
    "夜": {
        "叶": 12,
        "也": 15,
        "业": 16,
        "页": 4,
        "液": 2,
        "佼": 1,
        "耶": 1,
        "月": 1
    },
    "祁": {
        "齐": 4,
        "琪": 1,
        "其": 1
    },
    "忌": {
        "计": 38,
        "记": 2,
        "济": 2,
        "技": 1,
        "机": 2,
        "及": 1
    },
    "杰": {
        "结": 11,
        "本": 36,
        "节": 3,
        "机": 1,
        "捷": 2,
        "茶": 1,
        "劫": 1,
        "洁": 8,
        "木": 2,
        "截": 2,
        "术": 1,
        "姐": 1,
        "删": 1,
        "胍": 1,
        "解": 1,
        "接": 2
    },
    "谭": {
        "潭": 9,
        "覃": 2,
        "谈": 6,
        "唐": 1
    },
    "籍": {
        "厝": 10,
        "几": 1,
        "麸": 10,
        "噜": 10,
        "誓": 3,
        "蒜": 4,
        "际": 3,
        "吉": 3,
        "期": 1,
        "瞎": 1,
        "箔": 17,
        "唔": 12,
        "疆": 6,
        "懈": 16,
        "级": 2,
        "集": 7,
        "耙": 5,
        "撸": 2,
        "及": 5,
        "惰": 2,
        "霜": 1,
        "曹": 1,
        "鳕": 2,
        "金": 2,
        "急": 3,
        "菖": 1,
        "机": 2,
        "菩": 1,
        "极": 2,
        "记": 1
    },
    "誓": {
        "菖": 16,
        "堇": 1,
        "蜇": 7,
        "事": 2,
        "暂": 14,
        "藿": 1,
        "冒": 10,
        "彗": 2,
        "琶": 2,
        "昔": 1,
        "是": 3,
        "熹": 1,
        "鳕": 1,
        "僵": 1,
        "雪": 1,
        "堑": 1
    },
    "触": {
        "处": 78,
        "出": 6,
        "厨": 1,
        "初": 5
    },
    "羊": {
        "洋": 1,
        "兰": 4,
        "养": 2,
        "阳": 3,
        "章": 2
    },
    "切": {
        "砌": 21,
        "其": 3,
        "节": 7,
        "硼": 3
    },
    "吋": {
        "时": 14
    },
    "伏": {
        "父": 1,
        "副": 1,
        "佚": 1,
        "夫": 9,
        "服": 4,
        "复": 1,
        "福": 2,
        "妇": 1,
        "伙": 3,
        "扶": 1,
        "弗": 1
    },
    "垣": {
        "洹": 2,
        "恒": 1
    },
    "甫": {
        "甬": 17,
        "所": 1,
        "腈": 12,
        "唁": 1,
        "南": 1,
        "附": 2,
        "隋": 1
    },
    "眠": {
        "娩": 7,
        "服": 2,
        "免": 1
    },
    "苴": {
        "苜": 1,
        "苣": 1
    },
    "咄": {
        "绌": 20
    },
    "曙": {
        "瞩": 2,
        "署": 6,
        "睛": 1,
        "叔": 1
    },
    "拒": {
        "柜": 36,
        "洹": 60,
        "沮": 9,
        "剧": 4,
        "据": 3,
        "聚": 1,
        "句": 5,
        "具": 2,
        "距": 2
    },
    "烤": {
        "考": 23,
        "赌": 1,
        "靠": 1
    },
    "享": {
        "熹": 2,
        "响": 14,
        "想": 21,
        "章": 14,
        "苣": 3,
        "后": 7,
        "相": 2,
        "亨": 6,
        "香": 1,
        "菖": 2,
        "古": 1,
        "覃": 2,
        "祥": 1,
        "翔": 2
    },
    "武": {
        "式": 29,
        "戎": 3,
        "舞": 6,
        "践": 2,
        "吴": 7,
        "五": 12,
        "无": 3,
        "务": 1,
        "午": 5,
        "物": 2
    },
    "绿": {
        "塶": 95,
        "律": 3,
        "旅": 2,
        "录": 15,
        "虑": 3,
        "憬": 1,
        "率": 2,
        "缘": 1,
        "氯": 1
    },
    "睛": {
        "靓": 6,
        "晴": 2,
        "精": 7,
        "镜": 4,
        "金": 2,
        "襟": 7,
        "京": 1
    },
    "奇": {
        "啬": 45,
        "可": 3,
        "寄": 6,
        "器": 3,
        "起": 8,
        "习": 8,
        "棋": 2,
        "琪": 1,
        "七": 4,
        "其": 9,
        "大": 1,
        "苟": 5,
        "齐": 2,
        "气": 1,
        "企": 1
    },
    "思": {
        "次": 32,
        "识": 11,
        "事": 14,
        "息": 8,
        "时": 7,
        "患": 5,
        "诗": 7,
        "私": 2,
        "是": 1,
        "斯": 8,
        "憩": 2
    },
    "针": {
        "计": 7,
        "证": 1,
        "真": 5,
        "汁": 1,
        "钎": 6,
        "正": 2,
        "蒸": 1
    },
    "臂": {
        "弊": 1,
        "雪": 39,
        "比": 3,
        "譬": 7,
        "苷": 2,
        "瞎": 1,
        "冒": 1,
        "莆": 1,
        "圃": 1
    },
    "陷": {
        "险": 31,
        "隔": 2,
        "线": 15,
        "现": 2
    },
    "忍": {
        "认": 28,
        "葱": 2,
        "人": 10,
        "烈": 1
    },
    "靠": {
        "肯": 13,
        "渲": 13,
        "疆": 5,
        "考": 12,
        "蒙": 2,
        "熹": 9,
        "罚": 1,
        "责": 2,
        "烤": 3,
        "昂": 2,
        "覃": 2
    },
    "肤": {
        "肢": 5,
        "腐": 1
    },
    "横": {
        "啧": 4,
        "牺": 2,
        "磺": 3,
        "喵": 3,
        "璜": 1,
        "借": 1,
        "很": 2,
        "恒": 2,
        "械": 1,
        "柚": 1,
        "戟": 2,
        "愤": 1
    },
    "散": {
        "敌": 21,
        "三": 13,
        "颛": 4,
        "敞": 11,
        "目": 1
    },
    "粮": {
        "粕": 5,
        "浪": 10,
        "幅": 11,
        "量": 2,
        "帽": 6,
        "蝙": 4,
        "喂": 6,
        "梁": 1,
        "良": 1,
        "两": 1
    },
    "盟": {
        "阴": 4,
        "明": 5,
        "叩": 4,
        "萌": 2,
        "门": 1,
        "蒙": 1,
        "们": 1
    },
    "奖": {
        "奚": 32,
        "讲": 14,
        "将": 9
    },
    "骗": {
        "瞩": 4,
        "片": 14,
        "遍": 1,
        "诵": 2,
        "偏": 7,
        "驱": 1
    },
    "俗": {
        "时": 3,
        "速": 1
    },
    "戎": {
        "荣": 2
    },
    "几": {
        "近": 1,
        "机": 34,
        "激": 1,
        "畿": 6,
        "吉": 1,
        "挤": 2,
        "鸡": 3,
        "今": 2,
        "极": 3,
        "技": 2,
        "及": 2,
        "己": 1,
        "季": 1,
        "辑": 1,
        "基": 1,
        "姐": 1,
        "级": 1,
        "绩": 1,
        "接": 1,
        "具": 1,
        "汁": 1
    },
    "芝": {
        "至": 5,
        "知": 2,
        "只": 8,
        "直": 5,
        "汁": 3,
        "之": 3
    },
    "宿": {
        "苏": 2,
        "住": 7,
        "缩": 2,
        "俗": 1
    },
    "敏": {
        "明": 41,
        "米": 4,
        "敌": 2,
        "民": 4,
        "铭": 6,
        "密": 1,
        "蜜": 1,
        "名": 1
    },
    "支": {
        "自": 7,
        "之": 7,
        "脂": 1,
        "只": 13,
        "值": 2,
        "制": 1,
        "知": 6,
        "直": 4,
        "纸": 8,
        "芝": 1,
        "蜘": 1,
        "肢": 1,
        "执": 1,
        "枝": 1,
        "治": 1
    },
    "胁": {
        "肪": 1,
        "肋": 23,
        "险": 14,
        "蹦": 2,
        "助": 1
    },
    "航": {
        "行": 41,
        "吭": 5,
        "舟": 1,
        "舫": 7,
        "肮": 1
    },
    "瑯": {
        "琅": 12,
        "乡": 6
    },
    "浪": {
        "兰": 15,
        "涠": 13,
        "烂": 7,
        "乱": 7,
        "宸": 7,
        "晨": 1,
        "歹": 1,
        "让": 1
    },
    "瓶": {
        "品": 1,
        "平": 42,
        "配": 7,
        "胭": 1
    },
    "苏": {
        "办": 3,
        "萨": 1,
        "酥": 2,
        "诉": 1,
        "随": 1,
        "素": 2,
        "速": 1
    },
    "毕": {
        "必": 161,
        "毙": 1,
        "比": 8,
        "币": 1
    },
    "盛": {
        "甚": 7,
        "盟": 54,
        "声": 1,
        "肾": 1,
        "圣": 5,
        "升": 1,
        "生": 4,
        "胜": 4,
        "感": 1,
        "成": 1,
        "剩": 2,
        "深": 1
    },
    "躲": {
        "骰": 4,
        "多": 3,
        "霹": 1,
        "哚": 7,
        "躬": 2
    },
    "析": {
        "祈": 11,
        "沂": 38,
        "肝": 1,
        "忻": 3
    },
    "越": {
        "夜": 2,
        "钺": 69,
        "遮": 12,
        "月": 7,
        "与": 1,
        "岳": 1,
        "预": 1,
        "约": 2,
        "业": 1,
        "迦": 1,
        "域": 1
    },
    "轰": {
        "聂": 14,
        "葭": 1,
        "需": 1,
        "红": 5,
        "哄": 1,
        "氦": 1
    },
    "凸": {
        "突": 6,
        "土": 1,
        "图": 3,
        "脱": 1
    },
    "遗": {
        "一": 15,
        "贻": 15,
        "遛": 6,
        "暄": 5,
        "渲": 1,
        "仪": 1,
        "衣": 1,
        "艺": 2,
        "遐": 7,
        "遇": 3,
        "以": 2,
        "疑": 2,
        "遢": 1,
        "遥": 1,
        "意": 1
    },
    "操": {
        "腥": 2,
        "帼": 1,
        "摸": 3,
        "噪": 2,
        "损": 2,
        "褐": 1,
        "劈": 2,
        "澡": 1
    },
    "绍": {
        "照": 7,
        "小": 7,
        "上": 6,
        "少": 9,
        "邵": 5,
        "受": 7,
        "缙": 2,
        "昭": 1,
        "晓": 7,
        "扫": 1,
        "诏": 1
    },
    "儿": {
        "而": 57,
        "匕": 9,
        "二": 3,
        "尔": 1
    },
    "腊": {
        "脯": 3,
        "昔": 1,
        "彗": 1,
        "惜": 1,
        "苣": 1,
        "蒿": 1,
        "拉": 1
    },
    "稳": {
        "温": 3,
        "吻": 7,
        "文": 14,
        "问": 6,
        "膘": 1,
        "急": 1,
        "隐": 1
    },
    "韦": {
        "毛": 1,
        "伟": 1,
        "苇": 1,
        "胃": 1,
        "为": 4,
        "围": 2,
        "菩": 3,
        "魏": 3,
        "焉": 3,
        "微": 1,
        "威": 1,
        "维": 1
    },
    "烦": {
        "坊": 62,
        "繁": 5,
        "法": 1
    },
    "俑": {
        "踊": 5
    },
    "祸": {
        "破": 28,
        "谒": 2,
        "或": 2,
        "渴": 1,
        "喝": 1
    },
    "敞": {
        "敝": 23,
        "唱": 1
    },
    "胸": {
        "滫": 7,
        "熊": 1,
        "凶": 3,
        "蒯": 1
    },
    "趣": {
        "处": 62,
        "去": 16,
        "挪": 2,
        "确": 1,
        "出": 7,
        "区": 2,
        "题": 1,
        "趋": 7,
        "霾": 2,
        "踵": 3,
        "避": 2,
        "圃": 1
    },
    "怕": {
        "旧": 20,
        "爬": 46,
        "伯": 8,
        "北": 1,
        "帕": 1,
        "派": 1
    },
    "条": {
        "祭": 27,
        "亲": 29,
        "笑": 16,
        "矣": 14,
        "务": 7,
        "萘": 14,
        "冬": 3,
        "挑": 1,
        "夹": 1,
        "篆": 1
    },
    "冬": {
        "动": 4,
        "东": 8,
        "叉": 1
    },
    "苹": {
        "平": 7,
        "苛": 4,
        "萍": 1,
        "聘": 7
    },
    "渴": {
        "可": 14,
        "葛": 1,
        "局": 1,
        "遢": 1,
        "湍": 1,
        "餲": 1,
        "写": 2,
        "蔼": 1,
        "涠": 1,
        "糯": 1,
        "息": 1,
        "富": 1
    },
    "摊": {
        "揽": 1,
        "抛": 1,
        "毯": 1,
        "胁": 1,
        "她": 1,
        "他": 1,
        "探": 1
    },
    "霄": {
        "晓": 1,
        "雪": 2,
        "宵": 8
    },
    "桐": {
        "彤": 1,
        "同": 1,
        "统": 1,
        "痛": 1
    },
    "卫": {
        "位": 2,
        "喂": 1,
        "为": 14,
        "维": 7,
        "直": 3,
        "伟": 3,
        "委": 2,
        "未": 2,
        "尉": 1,
        "威": 1
    },
    "深": {
        "生": 18,
        "溧": 37,
        "伸": 1,
        "慎": 7,
        "升": 3,
        "甚": 3,
        "涂": 1,
        "栗": 1,
        "身": 10,
        "膘": 1,
        "屎": 7,
        "声": 3,
        "严": 1,
        "床": 1,
        "申": 1,
        "神": 1
    },
    "竣": {
        "峻": 5,
        "军": 1
    },
    "胎": {
        "台": 10,
        "眙": 33,
        "太": 1,
        "他": 1,
        "泰": 1
    },
    "稽": {
        "憎": 3,
        "菅": 3,
        "禧": 1
    },
    "措": {
        "彗": 30,
        "惜": 17,
        "苣": 12,
        "莆": 3,
        "蒿": 8,
        "昔": 3,
        "捐": 3,
        "借": 6,
        "搐": 2,
        "错": 2,
        "茜": 1
    },
    "蒋": {
        "将": 5,
        "讲": 15,
        "莆": 1
    },
    "训": {
        "删": 5,
        "续": 2,
        "洲": 4
    },
    "滥": {
        "烂": 15,
        "监": 4
    },
    "刘": {
        "流": 19,
        "留": 9
    },
    "咏": {
        "勇": 3,
        "永": 1
    },
    "琪": {
        "气": 1,
        "奇": 4,
        "企": 2,
        "硐": 1,
        "齐": 1,
        "淇": 7,
        "骑": 1,
        "谟": 2,
        "棋": 1,
        "蹊": 1,
        "其": 1
    },
    "蜜": {
        "密": 13,
        "米": 8,
        "蛋": 5,
        "室": 1
    },
    "惕": {
        "剔": 16,
        "悌": 6
    },
    "婚": {
        "鳕": 11,
        "寰": 8,
        "昏": 7,
        "娟": 7,
        "婧": 1,
        "峰": 4,
        "混": 1,
        "贻": 1,
        "婿": 1,
        "娼": 1
    },
    "养": {
        "芹": 11,
        "薯": 10,
        "痒": 2,
        "洋": 2,
        "杨": 7,
        "荞": 16,
        "贾": 7,
        "荠": 11,
        "阳": 6,
        "央": 1,
        "雾": 4,
        "仰": 1,
        "氧": 1,
        "蒜": 1
    },
    "攀": {
        "潘": 1,
        "摹": 5,
        "萼": 8,
        "霍": 4,
        "睿": 1
    },
    "晴": {
        "睛": 18,
        "情": 1,
        "青": 1
    },
    "玉": {
        "与": 6,
        "雨": 1,
        "预": 2,
        "王": 9,
        "鱼": 1,
        "域": 1,
        "遇": 1,
        "愈": 2,
        "毓": 1,
        "钰": 1,
        "云": 1,
        "宇": 2,
        "誉": 2,
        "予": 1,
        "余": 1
    },
    "死": {
        "四": 10,
        "思": 2
    },
    "伤": {
        "商": 26,
        "历": 24,
        "衫": 1,
        "上": 20,
        "山": 2
    },
    "锦": {
        "镍": 4,
        "濡": 2,
        "竞": 1,
        "景": 2,
        "帛": 2,
        "计": 1,
        "席": 11,
        "金": 6,
        "经": 1,
        "镉": 2,
        "级": 1,
        "集": 1,
        "巾": 1,
        "懦": 4,
        "锶": 1,
        "荆": 1,
        "近": 1,
        "进": 1,
        "井": 1,
        "即": 1
    },
    "篡": {
        "莫": 10
    },
    "栋": {
        "冻": 5,
        "𪣆": 1,
        "动": 7,
        "椅": 11,
        "洞": 1,
        "东": 1
    },
    "龄": {
        "林": 4,
        "灵": 2,
        "鳞": 1,
        "玲": 4,
        "拎": 4,
        "零": 4,
        "铃": 1,
        "淋": 1,
        "豁": 1,
        "陵": 1
    },
    "王": {
        "网": 40,
        "晚": 2,
        "忘": 4,
        "望": 2,
        "往": 3,
        "玩": 4,
        "完": 2,
        "亡": 2
    },
    "皓": {
        "好": 5,
        "浩": 7,
        "号": 5
    },
    "专": {
        "传": 22,
        "庄": 6,
        "装": 8,
        "砖": 7,
        "转": 17,
        "穹": 5
    },
    "屏": {
        "瓶": 3,
        "评": 3,
        "平": 1,
        "凭": 1,
        "苹": 1,
        "频": 3
    },
    "印": {
        "映": 72,
        "影": 7,
        "应": 13,
        "意": 1,
        "硬": 2,
        "衣": 1,
        "引": 2,
        "赢": 1,
        "一": 4,
        "鹰": 1,
        "音": 1,
        "医": 1,
        "阴": 1,
        "因": 1
    },
    "爷": {
        "也": 12,
        "业": 2,
        "野": 1
    },
    "氮": {
        "淡": 1,
        "但": 14,
        "大": 2,
        "丹": 2
    },
    "噪": {
        "嘈": 46,
        "澡": 7,
        "躁": 6,
        "嗓": 15,
        "桑": 6,
        "造": 1,
        "操": 11,
        "嵊": 1,
        "暇": 1
    },
    "皎": {
        "交": 6
    },
    "惜": {
        "借": 28,
        "息": 29,
        "吸": 1,
        "稓": 1,
        "信": 1
    },
    "慕": {
        "幕": 17,
        "宸": 9,
        "苜": 7,
        "嘉": 3,
        "蒙": 3,
        "熹": 2,
        "豪": 1
    },
    "脍": {
        "块": 6,
        "烩": 10
    },
    "勉": {
        "免": 26
    },
    "罩": {
        "覃": 3,
        "眉": 2,
        "需": 1,
        "帘": 1,
        "唱": 2,
        "渣": 1
    },
    "喔": {
        "哦": 6,
        "呕": 1,
        "握": 1
    },
    "蚊": {
        "蚁": 10,
        "蝉": 2,
        "文": 1,
        "问": 1
    },
    "刚": {
        "纲": 73,
        "钢": 4,
        "感": 7,
        "岗": 7,
        "冈": 7,
        "港": 1,
        "缸": 1,
        "干": 1
    },
    "步": {
        "布": 48,
        "部": 49,
        "哺": 1,
        "不": 56,
        "少": 1,
        "卉": 1,
        "埠": 1,
        "耒": 1,
        "补": 1
    },
    "忆": {
        "意": 10,
        "亿": 12,
        "艺": 1,
        "一": 3
    },
    "门": {
        "们": 48,
        "么": 1,
        "闷": 1
    },
    "淀": {
        "甸": 4,
        "电": 2
    },
    "摧": {
        "描": 1,
        "催": 10,
        "揣": 2,
        "楷": 2,
        "扣": 1,
        "谁": 2
    },
    "浩": {
        "洁": 16,
        "昊": 2,
        "耗": 2,
        "淮": 2,
        "号": 5,
        "好": 3,
        "豪": 1,
        "唐": 2
    },
    "磅": {
        "膀": 4,
        "半": 1,
        "碚": 1
    },
    "惊": {
        "经": 10,
        "景": 1,
        "金": 5,
        "精": 3,
        "凉": 9,
        "今": 2,
        "进": 1,
        "警": 1
    },
    "豫": {
        "预": 31,
        "欲": 7,
        "御": 1,
        "于": 1,
        "遇": 6,
        "艳": 1
    },
    "拘": {
        "掏": 7,
        "洵": 11,
        "据": 1,
        "抱": 1,
        "向": 14,
        "枸": 10,
        "河": 2,
        "军": 1
    },
    "脊": {
        "胃": 2,
        "裔": 1,
        "计": 1,
        "及": 1,
        "彗": 6,
        "穹": 1,
        "集": 1
    },
    "渡": {
        "度": 117,
        "痘": 7,
        "都": 1,
        "渍": 1,
        "溏": 1
    },
    "沽": {
        "古": 4,
        "姑": 1,
        "呱": 1
    },
    "鸡": {
        "集": 7,
        "机": 70,
        "鸣": 3,
        "呜": 2,
        "唱": 9,
        "家": 1,
        "基": 2,
        "及": 2,
        "济": 1,
        "记": 1,
        "肌": 1,
        "级": 1,
        "几": 1,
        "积": 1
    },
    "召": {
        "吕": 37,
        "照": 3,
        "着": 3,
        "招": 3,
        "找": 1,
        "朝": 1
    },
    "筑": {
        "琉": 8,
        "箔": 1,
        "笛": 1,
        "住": 2,
        "硐": 5,
        "毓": 1,
        "助": 1,
        "巩": 1
    },
    "嫩": {
        "濑": 8,
        "嬾": 6,
        "喇": 3,
        "碳": 4,
        "唰": 1,
        "娣": 6,
        "懈": 1,
        "愤": 4,
        "瞄": 4,
        "螨": 2,
        "澍": 1,
        "能": 1
    },
    "樊": {
        "反": 16,
        "帆": 1,
        "方": 2,
        "翻": 1,
        "范": 1,
        "繁": 1
    },
    "狐": {
        "获": 2,
        "活": 1,
        "会": 1,
        "护": 1,
        "瑚": 1
    },
    "均": {
        "君": 12,
        "军": 34,
        "具": 1,
        "据": 1,
        "俊": 1
    },
    "米": {
        "民": 2,
        "敏": 1,
        "谜": 2,
        "术": 1,
        "迷": 1,
        "弥": 1,
        "眯": 1
    },
    "碗": {
        "晚": 1,
        "腕": 1,
        "玩": 1
    },
    "虾": {
        "下": 7,
        "黠": 1,
        "瞎": 1,
        "呷": 1
    },
    "卉": {
        "会": 3
    },
    "叠": {
        "碟": 1,
        "迭": 8,
        "彗": 1,
        "熹": 3,
        "冒": 1,
        "琶": 2,
        "蜃": 1
    },
    "励": {
        "利": 14,
        "厉": 25,
        "力": 17,
        "烈": 1,
        "动": 7,
        "历": 8,
        "立": 2
    },
    "碁": {
        "薯": 2,
        "暮": 1,
        "厝": 1
    },
    "佩": {
        "唰": 3,
        "配": 4,
        "涮": 1,
        "偑": 6,
        "㐽": 1
    },
    "扶": {
        "服": 1,
        "夫": 10,
        "父": 1,
        "福": 3,
        "府": 1,
        "庆": 1,
        "弗": 1,
        "负": 1,
        "复": 1,
        "辅": 1
    },
    "宫": {
        "官": 71,
        "宙": 29,
        "莒": 17,
        "工": 3,
        "龚": 5,
        "胃": 7,
        "吕": 2,
        "口": 1,
        "公": 2,
        "攻": 1
    },
    "咸": {
        "闲": 1,
        "戚": 6,
        "鹿": 2,
        "屁": 1,
        "魔": 1
    },
    "毅": {
        "毂": 3,
        "意": 24,
        "韶": 1,
        "一": 6,
        "依": 2,
        "艺": 1,
        "怡": 1,
        "疑": 1
    },
    "瑕": {
        "暇": 8,
        "下": 1,
        "踊": 1,
        "拥": 1,
        "虾": 1,
        "醌": 1
    },
    "多": {
        "都": 115,
        "读": 2,
        "托": 7,
        "他": 7,
        "豁": 7,
        "朵": 4,
        "度": 2,
        "头": 1,
        "夕": 1,
        "地": 1,
        "掇": 1
    },
    "乳": {
        "轧": 1,
        "孔": 2,
        "如": 3
    },
    "舄": {
        "喝": 4,
        "焉": 8,
        "禺": 1,
        "胃": 1,
        "思": 1
    },
    "吓": {
        "下": 11,
        "肝": 6,
        "盱": 1
    },
    "瑰": {
        "屁": 1,
        "鬼": 1,
        "傀": 1,
        "踝": 1,
        "槐": 1,
        "贵": 1,
        "魄": 1,
        "桂": 1,
        "哽": 1
    },
    "迹": {
        "蹟": 51,
        "记": 2,
        "绩": 15,
        "计": 1,
        "技": 1,
        "吉": 1,
        "基": 1,
        "极": 1,
        "即": 1,
        "介": 1
    },
    "阵": {
        "陌": 2,
        "真": 2,
        "陈": 6,
        "证": 2,
        "政": 1,
        "正": 2,
        "这": 2,
        "震": 2,
        "郑": 1
    },
    "颖": {
        "饮": 1,
        "因": 7,
        "影": 11,
        "银": 2,
        "颍": 10,
        "音": 1,
        "盈": 2,
        "莹": 2,
        "颢": 1,
        "应": 1,
        "迎": 2,
        "英": 2,
        "瘾": 1
    },
    "迎": {
        "赢": 1,
        "营": 6,
        "萤": 1,
        "莹": 1,
        "银": 1,
        "引": 1,
        "应": 2,
        "因": 1,
        "淫": 1
    },
    "摇": {
        "遥": 7,
        "谣": 6,
        "淫": 5,
        "擅": 1
    },
    "雀": {
        "渲": 2,
        "筐": 3,
        "鹊": 5,
        "苜": 2,
        "垄": 1
    },
    "清": {
        "渭": 23,
        "青": 5,
        "浦": 3,
        "胃": 1,
        "肯": 28,
        "轻": 5,
        "肩": 21,
        "涓": 10,
        "晴": 4,
        "情": 7,
        "洞": 1,
        "蒿": 16,
        "涌": 3,
        "滴": 3,
        "焉": 1,
        "请": 1,
        "经": 7,
        "亲": 2,
        "卿": 1,
        "琴": 1,
        "庆": 1
    },
    "裨": {
        "稗": 15
    },
    "帽": {
        "冒": 22,
        "猫": 8,
        "唱": 1,
        "毛": 1,
        "瑁": 1
    },
    "鸫": {
        "鸦": 1
    },
    "鸟": {
        "乌": 7,
        "弓": 3,
        "唱": 4,
        "尿": 1
    },
    "娜": {
        "邮": 7,
        "哪": 13,
        "唧": 1,
        "棚": 7,
        "硼": 3,
        "邯": 1
    },
    "沛": {
        "佩": 2
    },
    "婿": {
        "许": 1,
        "嫣": 9,
        "厝": 1
    },
    "揪": {
        "椒": 1,
        "救": 1,
        "就": 1
    },
    "抑": {
        "仰": 8,
        "一": 19,
        "医": 1,
        "异": 1,
        "意": 7,
        "益": 1
    },
    "乎": {
        "呼": 43,
        "忽": 1
    },
    "慎": {
        "甚": 67,
        "扈": 10,
        "生": 1,
        "愤": 3,
        "懵": 4,
        "审": 1,
        "情": 2,
        "神": 1,
        "恒": 2
    },
    "棋": {
        "旗": 12,
        "慎": 3,
        "惧": 2,
        "其": 3,
        "妻": 1,
        "枳": 2,
        "气": 1,
        "七": 2
    },
    "髓": {
        "睛": 3,
        "随": 6,
        "碎": 1,
        "骶": 1
    },
    "你": {
        "妳": 93,
        "底": 1,
        "尔": 1,
        "以": 1,
        "呢": 7,
        "尼": 1,
        "暱": 1,
        "逆": 2,
        "腻": 1,
        "拟": 2,
        "泥": 2,
        "您": 1,
        "一": 1
    },
    "锌": {
        "新": 1,
        "兴": 1
    },
    "岸": {
        "津": 3,
        "淳": 2,
        "芹": 10,
        "厝": 2,
        "安": 1,
        "序": 1,
        "按": 1,
        "厅": 1,
        "案": 2
    },
    "捷": {
        "摄": 10,
        "杰": 11,
        "提": 7,
        "连": 7,
        "挂": 4,
        "节": 7,
        "建": 8,
        "梗": 14,
        "接": 2,
        "厘": 2,
        "湟": 6,
        "阶": 2,
        "槎": 1,
        "技": 2,
        "洁": 1
    },
    "珍": {
        "真": 31,
        "慎": 7,
        "镇": 1,
        "震": 1,
        "正": 1,
        "诊": 1,
        "针": 1
    },
    "妮": {
        "呢": 20,
        "坭": 3,
        "昵": 3,
        "尼": 4,
        "你": 3
    },
    "瞩": {
        "曙": 15,
        "注": 3,
        "蠕": 1,
        "胍": 1
    },
    "辣": {
        "啦": 7,
        "婶": 4,
        "辩": 1,
        "碳": 1,
        "剌": 6
    },
    "侯": {
        "候": 13,
        "侵": 3,
        "后": 3,
        "寅": 1,
        "贡": 1
    },
    "榜": {
        "板": 1,
        "班": 4,
        "傍": 14,
        "谤": 1,
        "畴": 1,
        "帮": 2,
        "懵": 8,
        "愣": 2,
        "棒": 1,
        "版": 1,
        "桡": 3
    },
    "智": {
        "志": 32,
        "制": 14,
        "懵": 8,
        "桎": 1,
        "意": 3,
        "只": 4,
        "之": 2,
        "治": 3,
        "职": 6,
        "置": 1,
        "知": 2,
        "至": 1,
        "碍": 2,
        "支": 1,
        "致": 2,
        "质": 2
    },
    "鼻": {
        "雇": 2,
        "真": 1,
        "皇": 34,
        "熹": 1,
        "扈": 3,
        "冒": 1,
        "笔": 1,
        "逼": 1,
        "比": 1
    },
    "绊": {
        "拌": 22
    },
    "延": {
        "艳": 2,
        "言": 2,
        "燕": 1,
        "衍": 4,
        "研": 1,
        "验": 1,
        "颜": 1,
        "严": 1,
        "炎": 1
    },
    "乃": {
        "哪": 1,
        "奶": 1
    },
    "娶": {
        "渠": 1,
        "耍": 1,
        "曲": 1,
        "去": 3,
        "竖": 1
    },
    "态": {
        "惑": 18,
        "脊": 10,
        "泰": 2,
        "太": 11,
        "苍": 1
    },
    "固": {
        "故": 46
    },
    "霆": {
        "疆": 1,
        "婷": 2
    },
    "漠": {
        "默": 7,
        "滢": 4,
        "莫": 1,
        "寞": 1
    },
    "眉": {
        "梅": 10,
        "肩": 2,
        "湄": 1,
        "美": 1
    },
    "喷": {
        "啧": 68,
        "愤": 1,
        "顺": 1
    },
    "巧": {
        "拐": 3,
        "桥": 2,
        "田": 2
    },
    "税": {
        "积": 22,
        "脘": 5,
        "聪": 27,
        "水": 25,
        "说": 2,
        "睡": 5,
        "秧": 6,
        "况": 1
    },
    "尝": {
        "常": 32,
        "偿": 2,
        "嚐": 6,
        "场": 1,
        "拿": 1,
        "长": 1
    },
    "雪": {
        "圭": 1,
        "菖": 14,
        "学": 17,
        "雷": 23,
        "冒": 3,
        "蒂": 1,
        "穴": 1
    },
    "宪": {
        "突": 24,
        "芜": 1,
        "旯": 2,
        "线": 2,
        "现": 3,
        "究": 12,
        "先": 1
    },
    "庭": {
        "匾": 34,
        "廷": 12,
        "匿": 1,
        "屉": 9,
        "腔": 16,
        "蘑": 11,
        "庵": 8,
        "停": 2,
        "听": 1
    },
    "氏": {
        "庄": 2,
        "室": 2,
        "是": 2,
        "厌": 17,
        "十": 1,
        "视": 2,
        "市": 1
    },
    "廉": {
        "厝": 23,
        "膳": 23,
        "涕": 6,
        "郾": 17,
        "庸": 4,
        "联": 1,
        "鹿": 2,
        "莲": 2,
        "鄙": 4,
        "雇": 4,
        "连": 3
    },
    "包": {
        "报": 6,
        "宝": 7,
        "褒": 1,
        "保": 8,
        "抱": 10,
        "孢": 1,
        "堡": 1,
        "胞": 1
    },
    "锡": {
        "惕": 5,
        "系": 2,
        "喝": 2,
        "希": 1,
        "西": 1,
        "蜥": 1,
        "嘻": 1
    },
    "硬": {
        "哽": 16,
        "梗": 3,
        "应": 6,
        "银": 2,
        "影": 7,
        "阴": 1,
        "更": 1
    },
    "泣": {
        "汱": 21,
        "广": 1,
        "立": 1
    },
    "宅": {
        "窄": 79,
        "翟": 2
    },
    "漂": {
        "票": 110,
        "骠": 7,
        "飘": 3
    },
    "煸": {
        "煽": 1
    },
    "霞": {
        "虾": 1,
        "小": 2,
        "下": 4,
        "峡": 1,
        "匣": 1
    },
    "仙": {
        "先": 2,
        "下": 1,
        "线": 1,
        "鲜": 1
    },
    "厅": {
        "听": 136,
        "定": 7,
        "订": 7
    },
    "校": {
        "教": 77,
        "姣": 6,
        "孝": 8,
        "小": 22,
        "效": 13,
        "佼": 18,
        "铰": 3,
        "销": 2,
        "笑": 4,
        "饺": 1,
        "棱": 2,
        "较": 1,
        "先": 2,
        "皎": 3,
        "肖": 1,
        "嚣": 1
    },
    "围": {
        "圃": 4,
        "囝": 23,
        "维": 2,
        "为": 17,
        "位": 2,
        "味": 1,
        "违": 1
    },
    "晋": {
        "普": 6,
        "仅": 1,
        "寄": 1,
        "静": 1,
        "进": 4,
        "境": 1,
        "景": 1
    },
    "缴": {
        "交": 9,
        "碳": 6,
        "角": 1,
        "徵": 4,
        "焦": 1,
        "缚": 6,
        "价": 1,
        "脚": 1,
        "绸": 2,
        "叫": 1,
        "教": 1
    },
    "禽": {
        "篱": 4,
        "离": 12,
        "瞎": 3,
        "茼": 4,
        "清": 2,
        "秦": 1,
        "蒿": 2,
        "莴": 1
    },
    "坎": {
        "砍": 1,
        "吹": 14,
        "看": 2
    },
    "惩": {
        "逞": 65,
        "顺": 6,
        "城": 3,
        "成": 3,
        "仙": 1,
        "沾": 1
    },
    "敌": {
        "故": 24,
        "抵": 5
    },
    "野": {
        "妤": 14,
        "也": 14,
        "业": 32,
        "纾": 6,
        "夜": 5
    },
    "撑": {
        "湟": 31,
        "惶": 9,
        "愕": 2,
        "成": 1,
        "嫦": 2,
        "称": 3,
        "呈": 1,
        "悄": 1,
        "悖": 1,
        "淳": 1,
        "掸": 1,
        "搅": 1
    },
    "局": {
        "举": 1,
        "觉": 4,
        "周": 22,
        "句": 6,
        "绝": 3,
        "闾": 1,
        "距": 8,
        "惧": 2,
        "据": 1,
        "剧": 2,
        "掘": 1,
        "彗": 1
    },
    "宝": {
        "保": 15,
        "暴": 1,
        "包": 3,
        "饱": 2
    },
    "伍": {
        "务": 1,
        "旧": 6,
        "佤": 5,
        "武": 2,
        "吴": 1,
        "唔": 1,
        "五": 1
    },
    "端": {
        "段": 5,
        "龋": 9,
        "站": 3,
        "揣": 6,
        "湍": 11,
        "喘": 2,
        "崴": 1,
        "断": 1
    },
    "烧": {
        "虎": 7,
        "愤": 4,
        "莞": 2,
        "晓": 6,
        "娆": 2,
        "侥": 2,
        "炔": 3,
        "尧": 1,
        "稍": 1
    },
    "堂": {
        "谈": 1,
        "萱": 5,
        "凿": 1,
        "诣": 6,
        "诸": 4,
        "宣": 7,
        "孛": 1,
        "坛": 1,
        "趟": 1,
        "糖": 1,
        "覃": 1,
        "当": 1
    },
    "韧": {
        "奶": 1,
        "刃": 1,
        "叨": 1
    },
    "诫": {
        "戒": 14
    },
    "田": {
        "天": 34,
        "甜": 6,
        "恬": 6
    },
    "盘": {
        "血": 3,
        "痔": 4,
        "盅": 54,
        "滢": 40,
        "般": 6,
        "潼": 6,
        "蛊": 2,
        "旁": 7,
        "屋": 8,
        "磐": 1,
        "叛": 1
    },
    "酵": {
        "腭": 2,
        "哮": 1,
        "酊": 1
    },
    "蝗": {
        "湟": 7
    },
    "伊": {
        "铜": 17,
        "侗": 1,
        "惘": 7,
        "借": 21,
        "滑": 4,
        "倡": 9,
        "一": 14,
        "侣": 1,
        "惜": 4,
        "医": 1,
        "依": 1,
        "仪": 1,
        "隐": 4,
        "惆": 5,
        "异": 1,
        "弈": 1
    },
    "诱": {
        "有": 6,
        "友": 1,
        "又": 2,
        "游": 1
    },
    "秉": {
        "并": 1,
        "责": 1,
        "袁": 1
    },
    "蕃": {
        "彗": 1,
        "莆": 1,
        "菖": 1
    },
    "搞": {
        "藁": 6,
        "高": 37,
        "稿": 39,
        "痫": 1,
        "犒": 1,
        "捅": 1,
        "槁": 1
    },
    "患": {
        "息": 2,
        "画": 1,
        "化": 3,
        "痘": 21,
        "还": 3,
        "欢": 2,
        "雷": 8,
        "换": 5,
        "惑": 10,
        "唤": 1,
        "花": 2,
        "话": 1,
        "环": 1
    },
    "伙": {
        "活": 2,
        "火": 8,
        "货": 1,
        "或": 1
    },
    "姿": {
        "肢": 7,
        "字": 1,
        "雯": 1,
        "自": 1,
        "资": 1,
        "子": 1
    },
    "分": {
        "风": 13,
        "份": 58,
        "丰": 3,
        "粉": 9,
        "芬": 2,
        "逢": 1,
        "防": 7,
        "疯": 2,
        "粪": 1,
        "奋": 1
    },
    "逝": {
        "是": 5,
        "失": 1,
        "市": 1,
        "实": 1,
        "世": 1,
        "式": 1
    },
    "填": {
        "甜": 1,
        "喧": 1,
        "埔": 2,
        "坝": 1,
        "田": 2,
        "天": 4
    },
    "歛": {
        "蔚": 3,
        "贯": 1,
        "欺": 1,
        "碳": 1
    },
    "妄": {
        "忘": 15
    },
    "关": {
        "观": 63,
        "光": 1,
        "官": 47,
        "天": 10,
        "管": 3,
        "冠": 4,
        "恭": 1
    },
    "黄": {
        "寅": 8,
        "皇": 7,
        "莆": 8,
        "彗": 5,
        "贲": 5,
        "簧": 1,
        "鳕": 2,
        "环": 1,
        "适": 5,
        "茴": 4,
        "堇": 6,
        "茜": 2,
        "凰": 1,
        "还": 2
    },
    "归": {
        "规": 8,
        "们": 2,
        "贵": 1,
        "龟": 1
    },
    "逻": {
        "罗": 29
    },
    "堵": {
        "肚": 1,
        "诸": 13,
        "都": 2,
        "度": 3,
        "鳍": 1,
        "独": 4,
        "嗜": 1,
        "读": 1,
        "毒": 1
    },
    "永": {
        "用": 3,
        "勇": 10,
        "水": 1,
        "拥": 7,
        "昶": 1,
        "涌": 1,
        "泳": 1,
        "咏": 1
    },
    "愚": {
        "娱": 17,
        "患": 5,
        "与": 1,
        "于": 6,
        "思": 4,
        "雷": 1
    },
    "设": {
        "舍": 5,
        "射": 5,
        "色": 7,
        "坟": 3,
        "社": 4,
        "摄": 6,
        "没": 4,
        "身": 1,
        "甚": 1,
        "麝": 1,
        "涉": 2
    },
    "垃": {
        "拉": 80,
        "圾": 12,
        "了": 7
    },
    "悠": {
        "憋": 1,
        "有": 7,
        "删": 1,
        "优": 1,
        "收": 1
    },
    "蹄": {
        "踹": 17,
        "谛": 25,
        "蔫": 23
    },
    "宜": {
        "易": 5,
        "以": 10,
        "一": 24,
        "直": 10,
        "依": 2,
        "宣": 71,
        "义": 1,
        "异": 1,
        "亘": 2,
        "益": 1,
        "疫": 1
    },
    "诞": {
        "但": 2,
        "延": 12,
        "丹": 1,
        "大": 1
    },
    "孤": {
        "姑": 1,
        "呱": 2,
        "胍": 3,
        "故": 1
    },
    "悬": {
        "憬": 3,
        "冒": 1,
        "熹": 32,
        "选": 3
    },
    "惫": {
        "备": 39,
        "意": 12
    },
    "旁": {
        "劳": 1,
        "傍": 8,
        "音": 5,
        "榜": 1
    },
    "朴": {
        "仆": 6,
        "僕": 6
    },
    "役": {
        "以": 2,
        "一": 1
    },
    "胥": {
        "胃": 6
    },
    "铁": {
        "钱": 13,
        "呋": 27,
        "铍": 25,
        "牲": 4,
        "钕": 3,
        "贴": 2,
        "饯": 5,
        "题": 1,
        "轶": 3,
        "镶": 2,
        "佚": 1,
        "铉": 3,
        "铢": 1,
        "提": 1
    },
    "卷": {
        "巷": 1,
        "俊": 7,
        "娟": 1,
        "捐": 3,
        "弮": 7,
        "眷": 1
    },
    "矫": {
        "交": 36
    },
    "梅": {
        "悔": 50,
        "柚": 21,
        "美": 9,
        "晦": 15,
        "洵": 9,
        "没": 11,
        "妹": 1,
        "椭": 1,
        "玫": 1,
        "棉": 1
    },
    "贝": {
        "珼": 6,
        "倍": 4,
        "呗": 1,
        "𫞥": 1,
        "被": 1
    },
    "艺": {
        "一": 28,
        "抑": 1,
        "以": 2,
        "意": 1,
        "益": 3,
        "乙": 2,
        "绎": 4,
        "衣": 1,
        "议": 1,
        "义": 1,
        "亿": 2
    },
    "萧": {
        "销": 1,
        "壳": 5,
        "肃": 2,
        "夏": 1,
        "小": 2,
        "消": 1,
        "潇": 1,
        "校": 1
    },
    "氢": {
        "氧": 2,
        "亲": 2,
        "清": 1,
        "青": 1
    },
    "火": {
        "狐": 1,
        "或": 1,
        "户": 3,
        "伙": 3,
        "活": 5,
        "货": 3,
        "胡": 1
    },
    "徒": {
        "徙": 26,
        "图": 2,
        "佳": 2,
        "罐": 1
    },
    "冰": {
        "病": 1,
        "饼": 2,
        "兵": 6,
        "并": 10,
        "滨": 1,
        "丙": 1,
        "斌": 3
    },
    "丈": {
        "仗": 14,
        "长": 1,
        "艾": 6,
        "占": 1
    },
    "憬": {
        "境": 6
    },
    "忠": {
        "中": 10,
        "钟": 1,
        "患": 4,
        "众": 1,
        "终": 1,
        "熏": 1,
        "重": 1
    },
    "艋": {
        "蒙": 1
    },
    "鼠": {
        "树": 65,
        "数": 5,
        "术": 2,
        "露": 1,
        "囝": 1
    },
    "郊": {
        "教": 65,
        "交": 8,
        "邡": 7
    },
    "攫": {
        "逵": 2,
        "擅": 1
    },
    "坞": {
        "追": 7,
        "蚂": 7,
        "屋": 1,
        "唱": 10,
        "蝈": 1,
        "逞": 1,
        "五": 1
    },
    "损": {
        "陨": 8,
        "溃": 41,
        "员": 3,
        "慢": 1,
        "撮": 2,
        "寅": 1
    },
    "棒": {
        "俸": 9,
        "帮": 63,
        "博": 3,
        "邦": 1,
        "板": 7,
        "办": 2,
        "半": 3,
        "榜": 1,
        "班": 3,
        "磅": 2,
        "般": 1,
        "诗": 1
    },
    "修": {
        "咛": 5,
        "休": 12,
        "收": 1,
        "羞": 2,
        "皓": 1
    },
    "润": {
        "圃": 11,
        "涧": 14,
        "画": 4,
        "闰": 3
    },
    "档": {
        "欓": 42,
        "党": 5,
        "堂": 7,
        "当": 3,
        "梢": 3,
        "挡": 8,
        "裆": 1,
        "宕": 1
    },
    "府": {
        "俯": 126,
        "复": 1,
        "符": 7,
        "福": 2,
        "服": 3,
        "付": 1
    },
    "墨": {
        "遐": 10,
        "模": 6,
        "喔": 4,
        "串": 3,
        "摩": 1,
        "宴": 12,
        "蹇": 1,
        "疆": 7,
        "逞": 2,
        "喧": 6,
        "寞": 1,
        "筐": 2,
        "哩": 1,
        "膜": 1,
        "塞": 1
    },
    "般": {
        "半": 7,
        "巴": 1,
        "办": 8,
        "斑": 3,
        "班": 9,
        "把": 1
    },
    "庄": {
        "装": 14
    },
    "诊": {
        "整": 2,
        "正": 1,
        "证": 1,
        "政": 1,
        "真": 2
    },
    "懈": {
        "愤": 1,
        "解": 40,
        "孀": 1
    },
    "爬": {
        "拔": 1,
        "发": 13,
        "跑": 7,
        "盘": 1
    },
    "娱": {
        "暇": 2,
        "翼": 1,
        "媛": 2,
        "愉": 7,
        "误": 2,
        "与": 3,
        "于": 1
    },
    "汪": {
        "王": 43,
        "压": 2,
        "往": 3,
        "网": 6,
        "妄": 1,
        "望": 1,
        "旺": 1
    },
    "雏": {
        "出": 1,
        "畜": 1
    },
    "猪": {
        "猛": 2,
        "堵": 7
    },
    "遮": {
        "谊": 2,
        "逅": 1,
        "这": 1
    },
    "跻": {
        "腰": 1,
        "几": 3,
        "紧": 1,
        "金": 1,
        "既": 1
    },
    "剪": {
        "兼": 1,
        "靼": 1,
        "价": 1
    },
    "么": {
        "麻": 24,
        "门": 2,
        "们": 4,
        "吗": 4,
        "马": 3,
        "嚜": 6,
        "嘛": 3,
        "穈": 1
    },
    "沟": {
        "购": 66,
        "过": 10,
        "构": 9,
        "勾": 4,
        "钩": 1
    },
    "途": {
        "徒": 22,
        "涂": 11,
        "图": 5
    },
    "足": {
        "定": 93,
        "祝": 7,
        "做": 1,
        "族": 3,
        "组": 4,
        "阻": 1
    },
    "翔": {
        "想": 16,
        "箱": 1,
        "祥": 10,
        "享": 2,
        "响": 1,
        "象": 1,
        "相": 1,
        "香": 1
    },
    "外": {
        "此": 7,
        "位": 115,
        "为": 8,
        "万": 7
    },
    "谋": {
        "葆": 5,
        "误": 17,
        "陌": 9,
        "谟": 31,
        "荣": 19,
        "某": 3,
        "识": 2,
        "溧": 2,
        "渠": 1,
        "茉": 2,
        "牟": 2,
        "模": 1
    },
    "匆": {
        "冲": 16
    },
    "囿": {
        "圃": 1,
        "围": 1
    },
    "辉": {
        "回": 3,
        "慧": 1,
        "会": 3,
        "浑": 3,
        "晖": 3,
        "澄": 3,
        "灰": 1,
        "惠": 2,
        "峙": 3,
        "潢": 1
    },
    "嗅": {
        "秀": 1,
        "噢": 1,
        "膜": 1
    },
    "巴": {
        "芭": 1,
        "班": 3,
        "吧": 20,
        "八": 9,
        "把": 3,
        "包": 4,
        "保": 1,
        "爸": 2,
        "报": 1,
        "粑": 1
    },
    "浅": {
        "前": 5,
        "鹿": 3
    },
    "番": {
        "饭": 5,
        "翻": 65,
        "蜀": 1,
        "鄙": 1,
        "烦": 1,
        "瘩": 6,
        "鳌": 1,
        "豁": 1,
        "莆": 1,
        "方": 2,
        "琶": 1,
        "啬": 1
    },
    "蜘": {
        "蚑": 15
    },
    "囟": {
        "囱": 1
    },
    "全": {
        "泉": 5,
        "权": 13,
        "颧": 1,
        "拳": 4,
        "群": 7,
        "仝": 1
    },
    "奔": {
        "舜": 4,
        "鹭": 1,
        "泵": 1,
        "夯": 2,
        "崩": 1
    },
    "孝": {
        "小": 2,
        "寺": 1,
        "教": 7,
        "校": 9,
        "享": 5,
        "晓": 1,
        "荸": 1
    },
    "帖": {
        "铁": 5,
        "体": 1,
        "贴": 2
    },
    "梦": {
        "蒙": 1,
        "孟": 8,
        "萝": 15,
        "婪": 3,
        "萌": 2,
        "门": 2,
        "肽": 1,
        "箩": 2
    },
    "棵": {
        "颗": 22,
        "果": 12,
        "柯": 1
    },
    "黛": {
        "代": 4,
        "熹": 11,
        "熏": 21,
        "贷": 8,
        "鳕": 3,
        "带": 1,
        "膳": 3,
        "瞳": 1
    },
    "跪": {
        "贵": 2,
        "跆": 1,
        "桂": 3
    },
    "潢": {
        "还": 8,
        "黄": 7,
        "璜": 1,
        "房": 1,
        "演": 1
    },
    "障": {
        "伥": 70,
        "成": 7,
        "睛": 7,
        "陌": 2,
        "站": 1,
        "掌": 1,
        "隋": 1
    },
    "崂": {
        "佬": 1
    },
    "趴": {
        "爬": 2,
        "扒": 22,
        "怕": 3
    },
    "鲍": {
        "跑": 78,
        "报": 5,
        "抱": 32,
        "咆": 17,
        "饱": 2,
        "胞": 1,
        "包": 1
    },
    "蓬": {
        "迢": 3,
        "滢": 1,
        "堇": 7,
        "莲": 2,
        "苗": 4,
        "逵": 2,
        "蜃": 1
    },
    "吉": {
        "技": 1,
        "土": 1,
        "极": 9,
        "及": 5,
        "激": 1,
        "机": 1,
        "家": 1,
        "口": 4,
        "辑": 1,
        "士": 2,
        "基": 1,
        "籍": 1,
        "疾": 1,
        "几": 1,
        "纪": 1
    },
    "默": {
        "莫": 48,
        "黔": 1,
        "黜": 10,
        "歌": 1,
        "吠": 2,
        "盱": 2
    },
    "津": {
        "斤": 10,
        "金": 5,
        "滢": 7,
        "进": 1,
        "京": 4,
        "今": 2,
        "济": 1,
        "精": 3,
        "筋": 1,
        "睛": 1,
        "泞": 1,
        "经": 2
    },
    "倦": {
        "佑": 2,
        "卷": 7,
        "佬": 1
    },
    "圾": {
        "视": 7,
        "吸": 3,
        "鸡": 1,
        "几": 2
    },
    "唱": {
        "偿": 1,
        "场": 61,
        "峒": 2,
        "藏": 1,
        "瞩": 6,
        "长": 2,
        "畅": 1,
        "常": 1
    },
    "跳": {
        "眺": 7,
        "条": 35,
        "挑": 9,
        "趴": 5,
        "洮": 2
    },
    "妨": {
        "防": 65,
        "仿": 27,
        "彷": 8,
        "访": 6,
        "方": 1
    },
    "拦": {
        "秆": 5,
        "兰": 2,
        "篮": 2,
        "懒": 1
    },
    "咙": {
        "她": 1
    },
    "擅": {
        "山": 2,
        "上": 4,
        "槽": 1,
        "渲": 3,
        "善": 9,
        "伤": 1,
        "扈": 1,
        "僵": 2,
        "棺": 2,
        "杀": 1,
        "捅": 1
    },
    "彻": {
        "澈": 75,
        "铡": 3,
        "制": 2
    },
    "龙": {
        "隆": 10,
        "笼": 8,
        "容": 2,
        "陇": 1
    },
    "潮": {
        "超": 2,
        "朝": 11,
        "巢": 2,
        "湖": 1,
        "差": 1
    },
    "亡": {
        "盲": 7,
        "王": 7,
        "网": 2,
        "晚": 2
    },
    "船": {
        "腊": 37,
        "穿": 3,
        "传": 4,
        "铅": 1,
        "舟": 1
    },
    "荼": {
        "茶": 10,
        "萘": 1
    },
    "涅": {
        "是": 1
    },
    "尹": {
        "英": 1,
        "应": 1,
        "一": 2,
        "弄": 3,
        "阴": 1,
        "以": 1
    },
    "翘": {
        "跳": 7,
        "娇": 7
    },
    "敝": {
        "敞": 2,
        "澈": 2
    },
    "稿": {
        "高": 1,
        "告": 1,
        "唁": 2,
        "搞": 1
    },
    "懿": {
        "一": 2,
        "衣": 3
    },
    "俪": {
        "厢": 1,
        "利": 1,
        "立": 2,
        "理": 1,
        "厩": 1
    },
    "债": {
        "寨": 3,
        "责": 13,
        "懂": 1,
        "愤": 1,
        "儒": 1
    },
    "牺": {
        "义": 7,
        "萨": 7,
        "西": 1,
        "系": 1,
        "洒": 1,
        "吸": 1
    },
    "跨": {
        "唔": 3,
        "趵": 7,
        "垮": 12,
        "归": 1,
        "裤": 1,
        "快": 2,
        "款": 1
    },
    "滕": {
        "轩": 1,
        "腾": 2
    },
    "嗑": {
        "磕": 1,
        "瞌": 3
    },
    "镳": {
        "标": 7,
        "疟": 5,
        "腊": 1,
        "钿": 1
    },
    "蚁": {
        "艺": 1,
        "以": 4,
        "一": 6,
        "引": 1,
        "已": 1,
        "乙": 1,
        "义": 1
    },
    "逸": {
        "意": 19,
        "一": 14,
        "椅": 1,
        "毅": 1,
        "亦": 1,
        "姨": 1,
        "遍": 1
    },
    "脱": {
        "托": 9,
        "拖": 32,
        "脲": 1
    },
    "乖": {
        "乘": 11,
        "怪": 3
    },
    "遽": {
        "遐": 29,
        "追": 1,
        "返": 1,
        "蔼": 1,
        "踵": 1
    },
    "突": {
        "秃": 66,
        "涂": 7,
        "尖": 2,
        "兔": 8,
        "途": 2,
        "度": 7,
        "凸": 4,
        "图": 3,
        "瓮": 1,
        "天": 2,
        "犬": 1
    },
    "孟": {
        "逅": 7,
        "盂": 7,
        "梦": 3,
        "盅": 1,
        "萌": 1,
        "蒙": 1
    },
    "穿": {
        "芽": 15,
        "馔": 7,
        "船": 2,
        "常": 1,
        "传": 2,
        "川": 3,
        "禅": 1,
        "窗": 1
    },
    "殊": {
        "妹": 2,
        "书": 2,
        "絑": 7,
        "残": 1,
        "术": 1
    },
    "厨": {
        "储": 1,
        "橱": 37,
        "触": 1,
        "出": 1
    },
    "灵": {
        "寅": 2,
        "零": 1,
        "玲": 6,
        "林": 2,
        "夷": 3,
        "夏": 3,
        "临": 2,
        "责": 3,
        "领": 1,
        "琳": 1,
        "岭": 1,
        "更": 1
    },
    "厢": {
        "箱": 7,
        "像": 2,
        "相": 2,
        "香": 1,
        "项": 1
    },
    "穆": {
        "秽": 10,
        "喧": 5,
        "砷": 9,
        "目": 3,
        "押": 4,
        "疃": 1,
        "木": 1,
        "暄": 1,
        "雇": 5,
        "嘻": 4,
        "煊": 2,
        "暮": 1
    },
    "干": {
        "千": 42,
        "杆": 1,
        "感": 3,
        "刚": 1,
        "肝": 1,
        "赶": 1
    },
    "宴": {
        "畏": 1,
        "妄": 2,
        "莫": 2,
        "菖": 1,
        "霆": 1,
        "宦": 1,
        "耍": 1
    },
    "衣": {
        "依": 24,
        "一": 12,
        "义": 1,
        "易": 1,
        "伊": 1,
        "姻": 1,
        "意": 2,
        "宜": 1
    },
    "猛": {
        "蒙": 5,
        "懵": 2,
        "适": 1,
        "梦": 1,
        "萌": 1
    },
    "檀": {
        "僵": 3,
        "冒": 3,
        "谈": 1,
        "埔": 1,
        "槽": 1
    },
    "峻": {
        "军": 1,
        "岷": 1,
        "凌": 2,
        "俊": 2
    },
    "譬": {
        "菩": 1,
        "雪": 1
    },
    "翁": {
        "文": 1,
        "吻": 1
    },
    "瞒": {
        "满": 5,
        "瞄": 2,
        "蛮": 3
    },
    "厘": {
        "匣": 3,
        "裡": 6,
        "李": 1,
        "里": 1,
        "理": 1
    },
    "衷": {
        "衰": 3,
        "盅": 7,
        "中": 12,
        "终": 1,
        "溟": 2,
        "亵": 2
    },
    "肚": {
        "度": 2,
        "独": 1
    },
    "谩": {
        "慢": 1,
        "遢": 2
    },
    "耸": {
        "苜": 5,
        "苣": 2
    },
    "劵": {
        "卷": 2
    },
    "汇": {
        "回": 3,
        "会": 17,
        "肛": 1,
        "贿": 1,
        "恢": 1,
        "绘": 1
    },
    "虞": {
        "屋": 16,
        "虐": 9,
        "莫": 3,
        "厝": 1,
        "崖": 1,
        "与": 1,
        "喧": 1
    },
    "挑": {
        "跳": 21,
        "洮": 7,
        "桃": 6,
        "逃": 9,
        "条": 2
    },
    "湿": {
        "显": 4,
        "施": 1,
        "师": 1,
        "失": 2,
        "识": 1,
        "溪": 2
    },
    "泡": {
        "炮": 19,
        "闾": 1,
        "抛": 1
    },
    "乒": {
        "拼": 2,
        "品": 3,
        "频": 1,
        "平": 3,
        "评": 1,
        "萍": 1,
        "坪": 1
    },
    "剧": {
        "具": 7,
        "据": 17,
        "拒": 1,
        "举": 1,
        "句": 2,
        "居": 6,
        "思": 5,
        "局": 1,
        "距": 1,
        "聚": 1
    },
    "宾": {
        "冰": 2,
        "兵": 8,
        "寅": 30,
        "宜": 1,
        "宣": 2,
        "必": 1,
        "并": 1
    },
    "弭": {
        "弧": 3,
        "瀰": 6,
        "弼": 8,
        "驷": 1,
        "强": 5,
        "明": 1,
        "洱": 2,
        "胴": 1,
        "饵": 1
    },
    "纤": {
        "线": 8,
        "鲜": 1
    },
    "郭": {
        "过": 8,
        "叩": 1,
        "国": 4,
        "古": 2,
        "邓": 1,
        "估": 1,
        "果": 1
    },
    "弘": {
        "红": 5,
        "弧": 2,
        "弛": 2
    },
    "冠": {
        "遢": 35,
        "旭": 3,
        "关": 10,
        "管": 6,
        "贯": 1,
        "翘": 2,
        "观": 3,
        "官": 2,
        "圃": 2,
        "屉": 3,
        "罐": 1
    },
    "暨": {
        "菖": 2,
        "圈": 9,
        "轩": 12,
        "雷": 3,
        "瞳": 6,
        "匿": 2,
        "宙": 1,
        "及": 1,
        "昌": 4,
        "蔚": 1,
        "雪": 1,
        "几": 1
    },
    "旬": {
        "巡": 1,
        "续": 1,
        "询": 1,
        "讯": 1,
        "逊": 1
    },
    "犹": {
        "尤": 36,
        "扰": 3,
        "忧": 24,
        "有": 3,
        "由": 1,
        "拢": 1
    },
    "羽": {
        "语": 11,
        "与": 5,
        "宇": 4
    },
    "契": {
        "切": 5,
        "却": 1,
        "哭": 9,
        "气": 1,
        "砌": 2,
        "七": 1,
        "汽": 1
    },
    "昕": {
        "心": 1,
        "星": 1,
        "欣": 2,
        "新": 4,
        "兴": 1,
        "腥": 1,
        "西": 1,
        "曦": 1
    },
    "迅": {
        "讯": 1,
        "旭": 1,
        "叙": 1,
        "序": 1
    },
    "宗": {
        "棕": 1,
        "中": 5,
        "踪": 2,
        "纵": 1,
        "总": 1,
        "宾": 1
    },
    "铉": {
        "该": 6,
        "玄": 1
    },
    "蔼": {
        "霭": 14
    },
    "虹": {
        "红": 72,
        "宏": 5,
        "洪": 2
    },
    "塾": {
        "熟": 1,
        "数": 2
    },
    "陆": {
        "路": 16,
        "鹿": 1,
        "录": 13,
        "芦": 1
    },
    "叶": {
        "也": 36,
        "夜": 19,
        "时": 19,
        "肘": 3,
        "业": 51,
        "液": 1,
        "页": 2
    },
    "藐": {
        "蕴": 2,
        "缈": 5,
        "蔬": 1
    },
    "谙": {
        "滴": 1,
        "按": 1,
        "请": 1
    },
    "朝": {
        "明": 64,
        "赵": 1,
        "钥": 3,
        "昭": 1
    },
    "氟": {
        "氧": 1
    },
    "额": {
        "颢": 6,
        "颉": 20,
        "而": 1,
        "愤": 1,
        "页": 1,
        "娥": 1
    },
    "硝": {
        "销": 6,
        "小": 1
    },
    "揣": {
        "惴": 6,
        "湍": 2
    },
    "淡": {
        "大": 1,
        "谈": 28,
        "档": 1,
        "炎": 4,
        "漾": 1,
        "单": 3,
        "弹": 1,
        "蛋": 2,
        "但": 3,
        "当": 1
    },
    "耐": {
        "嗣": 2,
        "内": 7,
        "那": 3,
        "酮": 1,
        "硐": 2
    },
    "晤": {
        "眙": 16,
        "踹": 1,
        "唔": 5,
        "肿": 1,
        "胖": 2,
        "脯": 6,
        "吕": 1
    },
    "罐": {
        "观": 1,
        "愕": 2,
        "冠": 1
    },
    "灰": {
        "恢": 22,
        "荻": 1
    },
    "款": {
        "软": 16,
        "蔚": 5,
        "次": 10,
        "宽": 1,
        "吹": 6,
        "欢": 4,
        "矿": 1
    },
    "赂": {
        "路": 2,
        "赔": 2,
        "略": 4
    },
    "瑟": {
        "踵": 9,
        "霹": 3,
        "色": 4
    },
    "泼": {
        "破": 1,
        "波": 10
    },
    "诙": {
        "恢": 20,
        "认": 1
    },
    "诵": {
        "送": 1
    },
    "唇": {
        "纯": 10,
        "出": 1,
        "屈": 1
    },
    "荆": {
        "锦": 2,
        "茎": 8,
        "金": 1,
        "晶": 1
    },
    "竿": {
        "赶": 7,
        "镂": 1,
        "杆": 4
    },
    "邮": {
        "油": 2,
        "游": 1,
        "有": 1
    },
    "筒": {
        "桶": 13,
        "同": 8
    },
    "跃": {
        "耀": 21,
        "旺": 3,
        "月": 8,
        "越": 2,
        "约": 1,
        "与": 1
    },
    "豢": {
        "萘": 7,
        "秦": 1
    },
    "唐": {
        "圃": 11,
        "庸": 15,
        "糖": 3,
        "堂": 5,
        "屈": 1,
        "厝": 1,
        "棠": 1,
        "蕾": 1
    },
    "氰": {
        "氢": 6,
        "青": 2,
        "冒": 5
    },
    "构": {
        "侮": 24,
        "沟": 41,
        "购": 3,
        "够": 3
    },
    "渎": {
        "赎": 10,
        "演": 2,
        "卖": 2
    },
    "盗": {
        "到": 13,
        "道": 3,
        "刀": 8,
        "盎": 1,
        "靥": 1,
        "倒": 2,
        "大": 1
    },
    "洒": {
        "西": 5,
        "撒": 27,
        "散": 1
    },
    "弗": {
        "福": 5,
        "夫": 1,
        "服": 1
    },
    "涂": {
        "图": 21,
        "兔": 1,
        "屠": 2,
        "秃": 6
    },
    "宇": {
        "雨": 12,
        "于": 11,
        "与": 16,
        "羽": 1,
        "鱼": 1,
        "玉": 1,
        "余": 1
    },
    "铤": {
        "挺": 10
    },
    "巨": {
        "具": 16,
        "矩": 1,
        "剧": 4,
        "惧": 1,
        "聚": 2,
        "举": 1,
        "句": 2,
        "据": 1
    },
    "耳": {
        "目": 4,
        "而": 8,
        "盲": 2,
        "珥": 2,
        "苜": 2,
        "写": 1
    },
    "硷": {
        "脸": 1,
        "睑": 5,
        "金": 1
    },
    "瘫": {
        "雁": 3,
        "他": 3,
        "雍": 2,
        "她": 2,
        "庸": 3,
        "摊": 1,
        "席": 1
    },
    "蕾": {
        "雷": 13,
        "菖": 3,
        "磊": 6,
        "莆": 2,
        "眉": 2,
        "嘻": 2,
        "彗": 2,
        "累": 2,
        "熹": 1
    },
    "倍": {
        "被": 8,
        "啬": 1,
        "北": 1,
        "备": 1,
        "卑": 1,
        "音": 1
    },
    "村": {
        "付": 15,
        "存": 2
    },
    "妇": {
        "辐": 1,
        "服": 3,
        "副": 5,
        "父": 9,
        "普": 9,
        "付": 2,
        "夫": 1,
        "傅": 1,
        "赋": 1
    },
    "葡": {
        "荀": 29
    },
    "埋": {
        "唾": 1,
        "坪": 3,
        "锂": 3,
        "买": 2,
        "帼": 1
    },
    "材": {
        "裁": 1,
        "制": 7,
        "财": 4,
        "例": 1,
        "菜": 1,
        "才": 3
    },
    "谁": {
        "准": 7,
        "水": 2,
        "淮": 1
    },
    "瀑": {
        "普": 1,
        "曝": 1
    },
    "漆": {
        "七": 7,
        "期": 1,
        "器": 1
    },
    "效": {
        "校": 11,
        "销": 7,
        "玫": 8,
        "消": 2,
        "笑": 6,
        "肖": 2,
        "小": 1,
        "下": 1
    },
    "瓦": {
        "万": 8,
        "哇": 3,
        "娃": 3,
        "挖": 1,
        "完": 1
    },
    "紊": {
        "稳": 15
    },
    "踏": {
        "他": 5,
        "蹋": 19,
        "搭": 6,
        "塌": 1,
        "她": 2,
        "套": 1,
        "渣": 2,
        "塔": 1
    },
    "碰": {
        "砸": 2,
        "椪": 7,
        "掽": 7,
        "风": 2,
        "捧": 2
    },
    "罚": {
        "法": 13,
        "犯": 7,
        "发": 10,
        "伐": 3,
        "宙": 1
    },
    "弱": {
        "入": 1,
        "竭": 12,
        "若": 1
    },
    "姊": {
        "姐": 28
    },
    "憧": {
        "恒": 1,
        "瞳": 1
    },
    "骤": {
        "哽": 5,
        "骥": 2,
        "奏": 1,
        "溧": 2,
        "嗝": 1
    },
    "况": {
        "框": 15,
        "款": 7,
        "跨": 7,
        "快": 7,
        "怳": 10,
        "兄": 2,
        "矿": 1
    },
    "臭": {
        "昊": 2,
        "抽": 1,
        "莫": 14,
        "逞": 4,
        "筹": 1,
        "寅": 1,
        "凑": 1
    },
    "蓝": {
        "兰": 11,
        "栏": 1,
        "监": 2,
        "篮": 1
    },
    "瘠": {
        "懵": 1,
        "瘩": 2,
        "级": 1
    },
    "禹": {
        "鱼": 1,
        "雨": 1,
        "渔": 1
    },
    "靴": {
        "鞾": 6,
        "𫖇": 4
    },
    "龚": {
        "贲": 8,
        "葬": 9,
        "功": 2,
        "霆": 3,
        "逞": 2,
        "共": 1
    },
    "阔": {
        "周": 2
    },
    "瘾": {
        "应": 7,
        "蠕": 1,
        "引": 5,
        "癖": 3,
        "扁": 1,
        "隐": 1
    },
    "摄": {
        "扭": 8,
        "射": 4,
        "社": 13,
        "设": 17,
        "腥": 8,
        "桐": 7,
        "是": 7,
        "晨": 5,
        "展": 5,
        "僵": 1,
        "拐": 5,
        "硐": 1
    },
    "舰": {
        "呗": 15,
        "建": 1
    },
    "畜": {
        "亩": 6,
        "莒": 10,
        "熹": 8,
        "僵": 3,
        "厝": 1
    },
    "椭": {
        "啪": 1
    },
    "履": {
        "旅": 5,
        "愕": 2,
        "房": 3,
        "瞎": 2
    },
    "昨": {
        "做": 5,
        "作": 14,
        "左": 2,
        "走": 6,
        "麟": 4,
        "坐": 1
    },
    "顶": {
        "钉": 1,
        "鼎": 3,
        "定": 5,
        "顷": 1,
        "盯": 2,
        "丁": 1
    },
    "掘": {
        "据": 20,
        "扼": 1,
        "倔": 1,
        "绝": 2
    },
    "肃": {
        "素": 7,
        "诉": 1,
        "息": 1
    },
    "杏": {
        "性": 1,
        "兴": 2
    },
    "坑": {
        "抗": 7,
        "吭": 2
    },
    "箔": {
        "泊": 5,
        "铂": 11
    },
    "贴": {
        "别": 8,
        "铁": 1,
        "提": 1,
        "帖": 2,
        "体": 2
    },
    "梁": {
        "量": 7,
        "良": 2,
        "两": 10,
        "凉": 1,
        "逞": 1,
        "粮": 1
    },
    "魏": {
        "玻": 2,
        "魄": 6,
        "为": 8,
        "围": 1,
        "韦": 2,
        "位": 2,
        "微": 2,
        "渭": 1,
        "巍": 1,
        "豌": 2,
        "味": 1
    },
    "殁": {
        "殷": 1,
        "股": 1
    },
    "垄": {
        "藿": 1,
        "誓": 1
    },
    "殚": {
        "惮": 25
    },
    "挖": {
        "疙": 5,
        "哇": 4,
        "蛙": 1
    },
    "沦": {
        "沁": 3,
        "伦": 7
    },
    "茅": {
        "矛": 55,
        "猫": 1,
        "萘": 1,
        "毛": 3,
        "芽": 6
    },
    "送": {
        "诵": 1,
        "这": 6,
        "遂": 25,
        "从": 1,
        "宋": 2,
        "松": 1
    },
    "寡": {
        "菖": 1,
        "挂": 1,
        "莫": 2,
        "掼": 1
    },
    "煦": {
        "昫": 6,
        "旭": 1,
        "须": 1
    },
    "兑": {
        "莞": 11,
        "兜": 17,
        "对": 10,
        "羌": 2,
        "兄": 1
    },
    "杖": {
        "仗": 1
    },
    "恒": {
        "冲": 8,
        "陌": 2,
        "衡": 4,
        "炳": 1,
        "很": 4
    },
    "鉴": {
        "荃": 9,
        "签": 2,
        "见": 4,
        "戒": 5,
        "剑": 1,
        "建": 1
    },
    "启": {
        "起": 34,
        "其": 5,
        "寝": 1,
        "器": 1
    },
    "旋": {
        "絃": 12,
        "淀": 2,
        "宣": 1
    },
    "榖": {
        "毂": 1
    },
    "撰": {
        "腥": 4,
        "擅": 1,
        "愣": 5,
        "懵": 2,
        "专": 1
    },
    "书": {
        "术": 28,
        "抒": 1,
        "数": 36,
        "师": 20,
        "疏": 7,
        "叔": 3,
        "输": 1,
        "姝": 1,
        "说": 3,
        "树": 1,
        "枢": 1,
        "事": 1,
        "淑": 2
    },
    "渠": {
        "驱": 1,
        "趋": 2,
        "区": 3,
        "曲": 1,
        "努": 1
    },
    "来": {
        "赖": 7,
        "类": 1,
        "开": 7,
        "莱": 5,
        "拉": 7,
        "了": 2,
        "老": 2
    },
    "喇": {
        "脲": 7,
        "闸": 5,
        "唰": 2,
        "刺": 2
    },
    "钧": {
        "军": 7,
        "均": 1,
        "君": 1
    },
    "斤": {
        "近": 1,
        "己": 7,
        "金": 5,
        "今": 1,
        "精": 1,
        "经": 1
    },
    "倏": {
        "倾": 1,
        "愤": 1
    },
    "帷": {
        "惟": 10
    },
    "灌": {
        "湮": 24,
        "渭": 2,
        "疆": 1,
        "崖": 1,
        "渚": 1,
        "霍": 1,
        "湟": 3,
        "轩": 1
    },
    "逃": {
        "桃": 84,
        "兆": 2,
        "陶": 1,
        "淘": 1
    },
    "饱": {
        "跑": 4,
        "抱": 1,
        "吧": 1,
        "保": 1,
        "包": 1,
        "宝": 1
    },
    "薰": {
        "雇": 1,
        "堇": 1,
        "黄": 1
    },
    "寒": {
        "萼": 2,
        "责": 1,
        "藿": 1,
        "塞": 2,
        "寅": 1,
        "菅": 1,
        "窘": 1,
        "涵": 1
    },
    "婧": {
        "菁": 1,
        "静": 2,
        "金": 1,
        "晋": 1
    },
    "摆": {
        "撂": 4,
        "捏": 2,
        "渍": 6,
        "百": 8,
        "懵": 1,
        "腥": 8,
        "白": 2
    },
    "媾": {
        "嫣": 6
    },
    "趋": {
        "确": 1,
        "去": 4,
        "区": 4,
        "追": 17,
        "趟": 4,
        "驱": 1,
        "取": 1,
        "阙": 1
    },
    "尧": {
        "要": 1,
        "瑶": 1
    },
    "旭": {
        "许": 1,
        "绪": 3,
        "徐": 2,
        "序": 3,
        "续": 2,
        "讯": 1
    },
    "碧": {
        "押": 1,
        "湟": 1,
        "壁": 9,
        "倡": 5,
        "霜": 1,
        "唱": 1
    },
    "熟": {
        "搜": 7,
        "孰": 7,
        "憝": 12,
        "热": 2,
        "手": 7,
        "书": 1,
        "受": 2,
        "术": 1,
        "属": 2,
        "叔": 1,
        "淑": 1,
        "胍": 1
    },
    "殂": {
        "殖": 1
    },
    "嚎": {
        "毫": 7,
        "好": 1,
        "骠": 1
    },
    "袁": {
        "援": 1,
        "原": 5,
        "元": 3,
        "圆": 5,
        "媛": 1,
        "员": 1,
        "源": 1
    },
    "农": {
        "衣": 24,
        "侬": 2
    },
    "陶": {
        "蝈": 11,
        "桃": 3,
        "淘": 3,
        "讨": 1,
        "她": 1,
        "逃": 1,
        "他": 1
    },
    "潘": {
        "澄": 5,
        "睛": 1,
        "湮": 9,
        "蒲": 6,
        "灞": 2,
        "溜": 7,
        "番": 3,
        "厝": 8,
        "僵": 1,
        "濡": 4,
        "滴": 3,
        "靥": 1,
        "湍": 1,
        "盘": 1,
        "清": 1
    },
    "琴": {
        "清": 2,
        "勤": 3,
        "骞": 1,
        "情": 1,
        "擎": 1,
        "奇": 1,
        "请": 2,
        "期": 1
    },
    "垠": {
        "银": 5
    },
    "汹": {
        "凶": 23
    },
    "喊": {
        "含": 2,
        "韩": 4,
        "汗": 2,
        "汉": 2,
        "寒": 1,
        "峒": 1,
        "焊": 1
    },
    "焯": {
        "卓": 1
    },
    "踵": {
        "厘": 1
    },
    "邸": {
        "郎": 1
    },
    "搏": {
        "博": 2,
        "波": 2,
        "嘻": 1,
        "铂": 1,
        "脖": 1,
        "淳": 2,
        "薄": 1,
        "溥": 1
    },
    "埼": {
        "崎": 1
    },
    "侧": {
        "策": 1,
        "唰": 1,
        "呐": 1,
        "测": 6,
        "则": 3,
        "嘲": 1,
        "册": 1,
        "喇": 1
    },
    "窝": {
        "锅": 11
    },
    "讽": {
        "冯": 1,
        "粉": 1
    },
    "煎": {
        "剪": 8,
        "健": 1,
        "肩": 1,
        "颧": 1
    },
    "冤": {
        "远": 2,
        "员": 2,
        "原": 1
    },
    "抹": {
        "楝": 1,
        "墨": 1,
        "檬": 1,
        "模": 1
    },
    "贬": {
        "眨": 2,
        "扁": 1,
        "变": 1,
        "边": 1
    },
    "阻": {
        "咱": 13,
        "咀": 21,
        "组": 7,
        "阴": 5,
        "做": 1,
        "阳": 1
    },
    "忙": {
        "茫": 1,
        "忘": 1,
        "芒": 1,
        "满": 1
    },
    "俱": {
        "具": 16,
        "且": 1,
        "聚": 17,
        "剧": 1,
        "慎": 2,
        "侗": 2
    },
    "背": {
        "被": 5,
        "苘": 1,
        "肯": 10,
        "备": 3,
        "董": 1,
        "杯": 1,
        "呗": 1,
        "菖": 1,
        "悲": 1
    },
    "规": {
        "闺": 3,
        "归": 3,
        "贵": 8,
        "砚": 7,
        "龟": 3,
        "瑰": 2,
        "岘": 3,
        "赦": 1,
        "视": 1
    },
    "痹": {
        "演": 3
    },
    "窄": {
        "宁": 1,
        "宅": 1
    },
    "豆": {
        "斗": 2,
        "头": 7,
        "菖": 1,
        "壹": 1
    },
    "昂": {
        "帛": 8,
        "扁": 1
    },
    "铀": {
        "钿": 6,
        "泊": 7,
        "有": 3,
        "妞": 2,
        "油": 2
    },
    "捡": {
        "见": 1,
        "简": 2,
        "拣": 1
    },
    "懵": {
        "盟": 7,
        "矇": 5,
        "蒙": 1
    },
    "脆": {
        "跪": 8,
        "最": 1,
        "惰": 2
    },
    "羞": {
        "秀": 1,
        "荒": 1,
        "靖": 2,
        "盲": 1,
        "修": 1,
        "着": 1
    },
    "裴": {
        "崔": 2,
        "祟": 2,
        "襄": 3,
        "装": 2,
        "逞": 3,
        "陪": 2,
        "裘": 1
    },
    "膘": {
        "骠": 5
    },
    "桌": {
        "卓": 37,
        "座": 7,
        "逼": 1,
        "祟": 2,
        "寅": 2,
        "贞": 2,
        "螟": 2,
        "皂": 1
    },
    "瘀": {
        "淤": 2
    },
    "佶": {
        "杰": 2
    },
    "毙": {
        "皆": 1,
        "烧": 3,
        "肆": 1
    },
    "储": {
        "睹": 4,
        "睛": 8,
        "出": 4,
        "处": 1,
        "除": 1
    },
    "闯": {
        "创": 1,
        "床": 3
    },
    "哨": {
        "少": 2,
        "峭": 4
    },
    "泊": {
        "汨": 4,
        "涠": 4,
        "眉": 1,
        "启": 1,
        "涸": 2
    },
    "戚": {
        "气": 5,
        "诫": 1
    },
    "圜": {
        "圈": 2,
        "围": 5
    },
    "炙": {
        "置": 1,
        "灸": 5
    },
    "雇": {
        "屑": 1,
        "麻": 7,
        "故": 5,
        "赓": 2,
        "固": 5,
        "股": 1,
        "肩": 8,
        "过": 1,
        "顾": 2
    },
    "让": {
        "然": 78,
        "比": 4,
        "趟": 1,
        "上": 1,
        "昂": 1,
        "止": 10,
        "懹": 1,
        "嚷": 1,
        "那": 1,
        "穰": 1,
        "壤": 1
    },
    "木": {
        "术": 10,
        "慕": 1,
        "目": 4,
        "母": 1,
        "末": 3,
        "幕": 1,
        "牧": 1
    },
    "命": {
        "丽": 23,
        "叩": 1,
        "名": 2,
        "明": 1,
        "鸣": 1
    },
    "可": {
        "肯": 7,
        "咳": 4,
        "科": 2,
        "克": 5,
        "柯": 2,
        "客": 14,
        "课": 4,
        "渴": 2,
        "刻": 3,
        "何": 1
    },
    "父": {
        "夫": 6,
        "腹": 1,
        "妇": 2,
        "负": 2,
        "附": 5,
        "傅": 3,
        "付": 1,
        "服": 1
    },
    "阿": {
        "啊": 11,
        "哎": 1,
        "安": 1
    },
    "壕": {
        "啧": 1,
        "好": 1
    },
    "墙": {
        "腔": 1,
        "强": 5
    },
    "抨": {
        "评": 8,
        "怦": 12
    },
    "羿": {
        "一": 2
    },
    "隐": {
        "影": 12,
        "饮": 1,
        "意": 1,
        "尹": 1,
        "音": 1,
        "引": 2,
        "陷": 1,
        "应": 1,
        "银": 1,
        "隋": 1
    },
    "簿": {
        "部": 2,
        "薄": 6,
        "筐": 1,
        "不": 1,
        "簧": 1
    },
    "迈": {
        "逅": 14,
        "麦": 6,
        "买": 1,
        "卖": 5
    },
    "屈": {
        "区": 2,
        "曲": 8,
        "去": 1,
        "扁": 3,
        "匣": 1,
        "帽": 2,
        "囝": 2,
        "屁": 1
    },
    "宋": {
        "宗": 7,
        "颂": 1,
        "送": 6,
        "松": 1,
        "木": 1
    },
    "嗬": {
        "和": 1
    },
    "洙": {
        "床": 1,
        "朱": 3
    },
    "崔": {
        "催": 1,
        "愕": 2,
        "柠": 1,
        "苜": 9,
        "裙": 6,
        "钵": 1
    },
    "菱": {
        "零": 3,
        "芙": 1,
        "萎": 10,
        "蹇": 2
    },
    "伫": {
        "贮": 10
    },
    "蒸": {
        "争": 9,
        "熏": 3,
        "熹": 1
    },
    "赠": {
        "憎": 7,
        "增": 18,
        "噜": 2,
        "赔": 5,
        "暗": 1
    },
    "桂": {
        "鬼": 1,
        "柜": 1,
        "杆": 2,
        "贵": 1
    },
    "橘": {
        "懵": 1,
        "嚼": 1,
        "懦": 8,
        "糯": 1
    },
    "贷": {
        "代": 12,
        "大": 21,
        "责": 1,
        "带": 4,
        "岱": 4,
        "父": 5,
        "戴": 1,
        "待": 1,
        "赁": 2
    },
    "氛": {
        "分": 11,
        "份": 7,
        "愤": 1,
        "氘": 1
    },
    "勺": {
        "少": 2
    },
    "丐": {
        "盖": 9
    },
    "偿": {
        "常": 4,
        "侯": 9,
        "尝": 34,
        "长": 5,
        "唱": 1,
        "赏": 7,
        "候": 1,
        "佳": 1,
        "厂": 1
    },
    "尴": {
        "乾": 6,
        "刚": 1,
        "杠": 1,
        "干": 1
    },
    "谷": {
        "梏": 1,
        "爸": 10,
        "骨": 2,
        "果": 1,
        "古": 4
    },
    "绚": {
        "炫": 9
    },
    "症": {
        "郑": 2,
        "阵": 7,
        "镇": 2,
        "针": 10,
        "证": 1
    },
    "亏": {
        "会": 3,
        "匮": 19,
        "跨": 9,
        "奎": 1,
        "弓": 2
    },
    "宏": {
        "红": 13,
        "鸿": 2,
        "灰": 1,
        "洪": 4,
        "虹": 1,
        "泓": 1
    },
    "聆": {
        "耹": 7,
        "呤": 2,
        "领": 1,
        "林": 1,
        "令": 1
    },
    "歹": {
        "大": 1
    },
    "萎": {
        "彗": 6,
        "霆": 4,
        "菩": 3,
        "荨": 4,
        "为": 1,
        "女": 1
    },
    "席": {
        "儒": 19,
        "喜": 2,
        "洗": 1,
        "些": 2,
        "袭": 1,
        "奚": 1,
        "血": 1
    },
    "趸": {
        "壹": 1,
        "宦": 3
    },
    "猩": {
        "狙": 2,
        "狩": 1
    },
    "醒": {
        "腥": 9,
        "酐": 5,
        "龌": 5,
        "请": 7,
        "型": 2,
        "行": 4,
        "睛": 1,
        "醌": 1,
        "鑫": 1,
        "形": 1,
        "星": 1
    },
    "夕": {
        "曦": 1
    },
    "疆": {
        "骊": 1,
        "湟": 3,
        "将": 1,
        "骝": 1,
        "葡": 3,
        "僵": 1
    },
    "低": {
        "底": 10,
        "弟": 1,
        "佃": 4,
        "地": 14,
        "第": 7,
        "抵": 1,
        "跌": 1,
        "滴": 1,
        "递": 1,
        "旺": 1
    },
    "搬": {
        "般": 15,
        "班": 3,
        "办": 5,
        "斑": 2,
        "吧": 1,
        "摇": 1,
        "帮": 2
    },
    "荐": {
        "建": 65,
        "件": 1,
        "淳": 1,
        "健": 10,
        "剑": 2,
        "进": 7,
        "春": 1
    },
    "殿": {
        "电": 2,
        "骰": 1,
        "鼬": 1
    },
    "恩": {
        "删": 1,
        "安": 7,
        "蒽": 4,
        "慰": 1,
        "圈": 2
    },
    "纠": {
        "叫": 7,
        "久": 1
    },
    "湛": {
        "战": 3
    },
    "锾": {
        "援": 10
    },
    "竹": {
        "主": 2,
        "町": 3,
        "门": 3,
        "住": 3
    },
    "砾": {
        "丽": 1,
        "研": 2
    },
    "戈": {
        "隔": 1,
        "歌": 2,
        "格": 3,
        "哥": 1,
        "咯": 1,
        "割": 1
    },
    "疲": {
        "废": 7,
        "痿": 2,
        "庸": 7,
        "痘": 2,
        "瘦": 1,
        "批": 1
    },
    "邪": {
        "斜": 10
    },
    "恼": {
        "脑": 65,
        "闹": 1
    },
    "卧": {
        "我": 1,
        "握": 7
    },
    "甜": {
        "田": 2,
        "猖": 1,
        "柑": 1,
        "天": 2
    },
    "哈": {
        "害": 1,
        "和": 1,
        "汉": 1,
        "悍": 1,
        "韩": 1,
        "好": 2
    },
    "旨": {
        "冒": 15,
        "织": 1,
        "只": 1,
        "质": 1,
        "值": 1,
        "指": 1
    },
    "腥": {
        "性": 7,
        "脾": 4,
        "脲": 1,
        "脂": 1
    },
    "沙": {
        "少": 2,
        "杀": 13,
        "汐": 2,
        "莎": 3,
        "沼": 1,
        "小": 1,
        "浏": 1
    },
    "缅": {
        "掘": 7,
        "面": 19,
        "蝈": 5,
        "帼": 1
    },
    "瘁": {
        "碎": 7,
        "粹": 5,
        "痒": 1
    },
    "飙": {
        "标": 5,
        "飘": 7,
        "彪": 1,
        "颓": 5,
        "飒": 1
    },
    "翰": {
        "喻": 4,
        "朝": 1,
        "汉": 1,
        "渝": 1
    },
    "挺": {
        "停": 2,
        "涎": 4,
        "听": 3
    },
    "呈": {
        "逞": 15,
        "字": 1,
        "成": 14,
        "城": 4,
        "彗": 2,
        "宴": 2,
        "宁": 4,
        "孛": 1,
        "皂": 1,
        "雪": 1,
        "称": 1,
        "守": 1,
        "橙": 1,
        "宇": 1
    },
    "醉": {
        "碎": 4,
        "辞": 1,
        "罪": 1,
        "最": 4
    },
    "芬": {
        "分": 6,
        "锋": 1,
        "峰": 1,
        "芳": 6
    },
    "溢": {
        "衣": 1,
        "一": 14,
        "异": 1,
        "议": 3,
        "易": 1,
        "意": 2,
        "益": 1,
        "宜": 1
    },
    "挹": {
        "掴": 8,
        "扈": 1,
        "渲": 4,
        "捏": 1
    },
    "阚": {
        "康": 4,
        "看": 1
    },
    "鹏": {
        "蓬": 4,
        "碰": 2,
        "彭": 1,
        "鸭": 1,
        "鹤": 1,
        "朋": 3,
        "腊": 1,
        "脯": 1
    },
    "蠢": {
        "熹": 7,
        "蚕": 1,
        "虱": 1
    },
    "橡": {
        "箱": 6,
        "嘈": 2,
        "憬": 1
    },
    "禄": {
        "康": 8,
        "录": 2,
        "路": 2
    },
    "妓": {
        "岐": 1,
        "咬": 1
    },
    "楣": {
        "眉": 4,
        "湄": 2,
        "每": 7
    },
    "腹": {
        "辐": 1,
        "妇": 1,
        "父": 1,
        "腰": 1,
        "瞳": 1
    },
    "峥": {
        "征": 5,
        "铮": 2,
        "政": 1
    },
    "倩": {
        "千": 1,
        "信": 2,
        "茜": 2
    },
    "饮": {
        "吹": 6,
        "影": 1,
        "恢": 1,
        "音": 1,
        "迎": 1
    },
    "链": {
        "练": 4,
        "恋": 10,
        "量": 1,
        "连": 4,
        "莲": 1,
        "联": 1,
        "廉": 2
    },
    "淑": {
        "岫": 1,
        "书": 3,
        "数": 1,
        "梳": 1,
        "叔": 1
    },
    "稻": {
        "稿": 1,
        "滔": 4,
        "到": 2,
        "稍": 1,
        "韬": 1
    },
    "萌": {
        "蒙": 5,
        "门": 3,
        "们": 1,
        "孟": 1
    },
    "诀": {
        "决": 10,
        "缺": 7,
        "觉": 1
    },
    "苖": {
        "苗": 9
    },
    "葆": {
        "樟": 1
    },
    "狠": {
        "很": 11,
        "恒": 1
    },
    "遍": {
        "偏": 13,
        "便": 25,
        "喧": 15,
        "边": 10,
        "骗": 7,
        "变": 3,
        "扁": 1,
        "篇": 7
    },
    "县": {
        "昙": 5,
        "线": 41,
        "现": 6,
        "限": 1,
        "霆": 6,
        "先": 1,
        "献": 1,
        "下": 2,
        "层": 1,
        "屋": 1,
        "羡": 1,
        "亘": 1,
        "逞": 2
    },
    "糕": {
        "诰": 7,
        "奥": 7,
        "嘿": 1
    },
    "泽": {
        "浮": 8,
        "涪": 2,
        "圣": 23,
        "则": 3,
        "择": 1,
        "严": 1,
        "沣": 1
    },
    "厮": {
        "撕": 13,
        "四": 1
    },
    "暇": {
        "瑕": 6,
        "遐": 5,
        "假": 2,
        "胴": 2
    },
    "诬": {
        "无": 8
    },
    "风": {
        "分": 15,
        "凤": 7,
        "峰": 8,
        "冈": 29,
        "锋": 1,
        "封": 6,
        "丰": 12,
        "八": 2,
        "奋": 1
    },
    "燕": {
        "研": 10,
        "砚": 2,
        "雁": 1,
        "眼": 4,
        "艳": 13,
        "厌": 1
    },
    "饰": {
        "施": 7,
        "视": 1,
        "帅": 1,
        "是": 2,
        "示": 1,
        "沛": 3,
        "势": 1
    },
    "浏": {
        "刘": 4
    },
    "艘": {
        "嫂": 3,
        "哩": 16,
        "腰": 8,
        "醴": 2
    },
    "径": {
        "津": 4,
        "静": 8,
        "经": 8,
        "景": 1,
        "泾": 1,
        "金": 1,
        "阱": 2,
        "进": 4
    },
    "区": {
        "去": 23,
        "曲": 1,
        "屈": 1,
        "趋": 2,
        "群": 1
    },
    "肆": {
        "津": 4,
        "蔚": 5,
        "痒": 1,
        "霹": 1,
        "厨": 1
    },
    "箝": {
        "箔": 10,
        "菏": 1,
        "箍": 1
    },
    "鞠": {
        "菊": 1
    },
    "似": {
        "类": 60,
        "式": 7,
        "四": 8,
        "丝": 1,
        "死": 2,
        "史": 1,
        "司": 1
    },
    "细": {
        "妞": 14,
        "系": 2,
        "牺": 1,
        "西": 3,
        "稀": 1,
        "戏": 1,
        "吸": 2,
        "禧": 1,
        "心": 1,
        "悉": 1,
        "希": 1,
        "膝": 1
    },
    "喻": {
        "谕": 7,
        "于": 1,
        "瑜": 1,
        "与": 2,
        "誉": 1,
        "脯": 1
    },
    "怒": {
        "惑": 8,
        "恕": 6,
        "奴": 7,
        "诺": 2,
        "顺": 1,
        "轲": 2
    },
    "撼": {
        "涵": 2,
        "感": 4,
        "禧": 1,
        "航": 1,
        "扼": 1,
        "嬉": 1
    },
    "蔬": {
        "旖": 1,
        "茜": 1,
        "说": 1
    },
    "鏖": {
        "崖": 8,
        "凰": 1
    },
    "寐": {
        "睬": 1
    },
    "腿": {
        "艮": 1,
        "琅": 1,
        "推": 2,
        "退": 1,
        "龈": 1
    },
    "篇": {
        "扁": 3,
        "笛": 8,
        "片": 4,
        "麓": 1,
        "席": 1,
        "箴": 2,
        "边": 1,
        "编": 1
    },
    "聘": {
        "硐": 2,
        "平": 3,
        "睛": 2,
        "瞎": 3,
        "品": 1,
        "屏": 1,
        "屁": 1,
        "坪": 1,
        "瓶": 1
    },
    "毁": {
        "回": 4,
        "会": 5,
        "殴": 1
    },
    "矢": {
        "天": 7,
        "失": 2,
        "使": 1
    },
    "岗": {
        "刚": 3,
        "冈": 13,
        "港": 4
    },
    "符": {
        "附": 7,
        "福": 2,
        "覆": 1,
        "複": 6,
        "负": 2,
        "服": 3,
        "复": 2,
        "副": 2
    },
    "凄": {
        "扇": 1
    },
    "井": {
        "并": 10,
        "劲": 2,
        "经": 2,
        "警": 1,
        "甘": 1,
        "景": 3,
        "紧": 1,
        "境": 1
    },
    "姬": {
        "稽": 1
    },
    "饿": {
        "贰": 1,
        "鹅": 1,
        "儿": 1,
        "俄": 10
    },
    "厂": {
        "场": 56,
        "商": 8,
        "产": 3,
        "长": 11,
        "常": 1
    },
    "勃": {
        "伯": 1,
        "动": 1,
        "幼": 6
    },
    "傍": {
        "愣": 4,
        "倍": 3,
        "磨": 2
    },
    "仰": {
        "佃": 2,
        "伽": 5,
        "伯": 7,
        "杨": 3
    },
    "状": {
        "伏": 17,
        "壮": 62,
        "庄": 9,
        "转": 1,
        "装": 2,
        "撞": 2,
        "赚": 1
    },
    "夹": {
        "捷": 7,
        "家": 3,
        "吏": 3,
        "加": 9,
        "嘉": 1,
        "佳": 1,
        "芜": 1,
        "买": 1
    },
    "辈": {
        "被": 14,
        "背": 14,
        "北": 7,
        "倍": 6,
        "湟": 1,
        "崔": 2
    },
    "借": {
        "接": 14,
        "皆": 2,
        "技": 2,
        "倍": 3,
        "街": 3,
        "彗": 8,
        "介": 1,
        "姐": 2,
        "界": 4,
        "即": 1,
        "届": 1,
        "及": 1,
        "莆": 1,
        "结": 1,
        "戒": 1,
        "节": 1,
        "惜": 1,
        "解": 1,
        "祭": 1
    },
    "搜": {
        "漕": 1,
        "楷": 2,
        "凄": 1,
        "索": 1,
        "嗖": 1
    },
    "蹊": {
        "西": 1,
        "露": 1,
        "践": 1,
        "溪": 1,
        "骥": 1
    },
    "奚": {
        "莫": 1,
        "嘻": 1
    },
    "舱": {
        "仓": 5,
        "呛": 1
    },
    "盒": {
        "和": 4,
        "合": 1,
        "河": 1
    },
    "缮": {
        "善": 1
    },
    "液": {
        "夜": 12,
        "业": 1,
        "叶": 1
    },
    "铲": {
        "长": 4,
        "产": 1
    },
    "云": {
        "语": 2,
        "运": 2,
        "郁": 2,
        "与": 2,
        "瑜": 2,
        "于": 2,
        "匀": 1
    },
    "爸": {
        "霸": 48,
        "芭": 1,
        "八": 7,
        "吧": 2,
        "把": 2,
        "琶": 1
    },
    "逮": {
        "醒": 2,
        "嶂": 39,
        "大": 3,
        "违": 4,
        "代": 1,
        "迂": 1,
        "圭": 1,
        "打": 1
    },
    "飘": {
        "票": 2,
        "驭": 1,
        "瓢": 5
    },
    "脐": {
        "济": 1
    },
    "虫": {
        "欉": 9,
        "藂": 2,
        "謥": 1,
        "充": 1
    },
    "疵": {
        "庇": 2,
        "次": 1
    },
    "甬": {
        "用": 2
    },
    "寮": {
        "熹": 11,
        "宙": 4,
        "睫": 2,
        "煊": 3,
        "寅": 1,
        "亩": 1
    },
    "娇": {
        "叫": 4,
        "交": 2,
        "骄": 2,
        "愤": 1,
        "椒": 1,
        "浇": 6,
        "家": 2
    },
    "章": {
        "草": 7,
        "苣": 4,
        "张": 18,
        "菖": 1,
        "覃": 4,
        "眉": 5,
        "帝": 2,
        "音": 1
    },
    "鑫": {
        "新": 10,
        "星": 2,
        "欣": 5,
        "兴": 4,
        "心": 3,
        "歆": 1
    },
    "啦": {
        "拉": 33
    },
    "旺": {
        "王": 3,
        "网": 3,
        "忘": 4,
        "脏": 3,
        "望": 1
    },
    "杜": {
        "仕": 10,
        "性": 3,
        "度": 4,
        "都": 6,
        "独": 2
    },
    "蒗": {
        "漠": 1
    },
    "恫": {
        "侗": 19,
        "洞": 2,
        "惘": 1
    },
    "菎": {
        "蓖": 2,
        "芹": 1
    },
    "伞": {
        "闪": 11,
        "沙": 7,
        "陝": 6,
        "陕": 1
    },
    "渲": {
        "宣": 35
    },
    "坠": {
        "壁": 1,
        "堕": 5,
        "蜜": 3,
        "燮": 2,
        "追": 1
    },
    "衔": {
        "筝": 3,
        "像": 1,
        "闲": 1,
        "先": 1,
        "伤": 2,
        "彻": 3
    },
    "姣": {
        "交": 8,
        "脚": 3,
        "叫": 2
    },
    "藤": {
        "薛": 2,
        "滕": 4,
        "腊": 1,
        "曝": 1
    },
    "焰": {
        "鲳": 1,
        "唱": 1,
        "亚": 1,
        "墙": 1,
        "宴": 1
    },
    "吊": {
        "帛": 4,
        "掉": 3,
        "调": 1
    },
    "抽": {
        "油": 3,
        "袖": 6,
        "泊": 7,
        "拙": 4,
        "妞": 1
    },
    "腰": {
        "嘎": 1,
        "要": 3,
        "妖": 1
    },
    "唁": {
        "瞎": 4
    },
    "珑": {
        "龙": 1
    },
    "禧": {
        "溪": 1,
        "嘻": 2,
        "清": 3
    },
    "牧": {
        "母": 2,
        "汶": 4,
        "木": 2,
        "沐": 1,
        "目": 1
    },
    "槐": {
        "淮": 1
    },
    "剥": {
        "玻": 9,
        "泊": 1,
        "剌": 2,
        "拨": 1
    },
    "蓄": {
        "菖": 46,
        "熹": 3,
        "厝": 1,
        "徐": 2,
        "莆": 3,
        "续": 1,
        "畜": 1,
        "叙": 1,
        "虚": 1
    },
    "邬": {
        "吴": 2
    },
    "拎": {
        "临": 1,
        "领": 1,
        "另": 1
    },
    "嬷": {
        "吗": 7,
        "妈": 7
    },
    "枢": {
        "呕": 2
    },
    "傅": {
        "夫": 7,
        "富": 2,
        "父": 5,
        "庸": 2,
        "俯": 1,
        "俑": 1,
        "付": 2,
        "复": 1
    },
    "芮": {
        "丙": 2,
        "内": 5,
        "睿": 3,
        "瑞": 2
    },
    "忿": {
        "忍": 1,
        "怠": 6
    },
    "严": {
        "秧": 1,
        "延": 3,
        "言": 5,
        "颜": 1,
        "研": 4,
        "眼": 2,
        "沿": 2,
        "闫": 2,
        "验": 1,
        "盐": 3,
        "艳": 1,
        "演": 1,
        "样": 1
    },
    "财": {
        "才": 10,
        "彩": 4,
        "裁": 1,
        "材": 1
    },
    "绌": {
        "绵": 1,
        "细": 5,
        "拙": 1
    },
    "黜": {
        "吨": 1,
        "吧": 3
    },
    "灠": {
        "濡": 1
    },
    "椿": {
        "春": 1
    },
    "窘": {
        "害": 22,
        "窖": 1,
        "胃": 1,
        "盲": 1
    },
    "矛": {
        "毛": 8,
        "予": 3,
        "茅": 6
    },
    "褓": {
        "伯": 5,
        "源": 1
    },
    "瑄": {
        "萱": 16,
        "宣": 4,
        "轩": 2,
        "喧": 1,
        "璇": 1
    },
    "玥": {
        "玉": 1,
        "育": 1,
        "鱼": 1,
        "月": 2
    },
    "凌": {
        "棱": 8,
        "零": 10,
        "虔": 4,
        "林": 7,
        "痘": 4,
        "陵": 7,
        "人": 7,
        "凄": 2,
        "霖": 1,
        "灵": 2
    },
    "擎": {
        "孽": 22,
        "孳": 1,
        "整": 1,
        "望": 1,
        "萍": 1,
        "蝗": 3,
        "击": 1,
        "辕": 1,
        "钝": 1
    },
    "蕈": {
        "荤": 4
    },
    "塘": {
        "搪": 4,
        "堀": 1
    },
    "抒": {
        "舒": 6,
        "纾": 6,
        "书": 11
    },
    "峡": {
        "跃": 4,
        "岷": 1,
        "下": 1
    },
    "江": {
        "将": 15,
        "姜": 2,
        "见": 1,
        "汪": 4,
        "庄": 2
    },
    "珀": {
        "旧": 3,
        "扣": 1
    },
    "崛": {
        "倔": 4,
        "堀": 1,
        "绝": 1,
        "屿": 2,
        "岷": 1
    },
    "侦": {
        "政": 2,
        "甄": 1,
        "正": 1
    },
    "嚏": {
        "替": 9,
        "宦": 2
    },
    "惨": {
        "怡": 9,
        "渗": 3,
        "参": 8,
        "餐": 1,
        "修": 1,
        "恰": 1
    },
    "秽": {
        "会": 1
    },
    "刮": {
        "括": 10,
        "呱": 1,
        "关": 2,
        "挂": 1
    },
    "询": {
        "寻": 3,
        "间": 9,
        "洵": 5,
        "巡": 1,
        "讯": 2,
        "闾": 2,
        "词": 1
    },
    "谍": {
        "谋": 2,
        "喋": 4,
        "谟": 6,
        "馍": 3,
        "慌": 1
    },
    "逆": {
        "你": 8,
        "呢": 1
    },
    "湖": {
        "胡": 17,
        "户": 2,
        "呼": 2,
        "乎": 2
    },
    "炳": {
        "丙": 2,
        "并": 1,
        "秉": 3,
        "饼": 1
    },
    "仨": {
        "撒": 1,
        "三": 1
    },
    "轴": {
        "周": 8,
        "妞": 3,
        "洲": 2
    },
    "啃": {
        "可": 1
    },
    "饼": {
        "米": 15,
        "平": 2,
        "兵": 6,
        "并": 1,
        "絣": 3,
        "芹": 1
    },
    "吨": {
        "脯": 3,
        "睡": 1,
        "度": 1,
        "敦": 1
    },
    "胞": {
        "包": 8
    },
    "钦": {
        "清": 6,
        "饮": 1,
        "敬": 1,
        "卿": 1,
        "庆": 2
    },
    "撙": {
        "禧": 1,
        "溥": 10,
        "捅": 2,
        "捞": 1,
        "撸": 4,
        "痨": 1,
        "拈": 1,
        "漕": 1
    },
    "奕": {
        "义": 1,
        "一": 1,
        "栾": 1
    },
    "缘": {
        "碌": 3,
        "原": 61,
        "员": 2,
        "源": 4,
        "嗉": 1,
        "绿": 11,
        "园": 1,
        "憬": 1
    },
    "佑": {
        "有": 9,
        "又": 1
    },
    "捧": {
        "朋": 2,
        "隋": 3,
        "喷": 1,
        "鹏": 2,
        "蓬": 1,
        "痔": 1
    },
    "芯": {
        "心": 13,
        "新": 3,
        "行": 2
    },
    "觐": {
        "颚": 1,
        "熹": 2,
        "颛": 1
    },
    "铄": {
        "烁": 5,
        "砾": 6
    },
    "飓": {
        "暄": 2,
        "喝": 1,
        "瞧": 2
    },
    "鹭": {
        "路": 1
    },
    "驿": {
        "一": 5,
        "意": 1
    },
    "栽": {
        "藏": 2,
        "哉": 17,
        "裁": 16
    },
    "澜": {
        "阑": 5
    },
    "炜": {
        "味": 1,
        "伟": 2,
        "为": 3,
        "玮": 1
    },
    "肯": {
        "茼": 6,
        "胃": 8,
        "肖": 4,
        "可": 2,
        "苘": 1
    },
    "烊": {
        "杨": 1
    },
    "拾": {
        "时": 2,
        "世": 1,
        "实": 1,
        "抬": 15,
        "冶": 3,
        "恰": 1,
        "事": 1,
        "台": 1,
        "市": 2,
        "洽": 1
    },
    "婕": {
        "杰": 1
    },
    "刨": {
        "跑": 1
    },
    "哗": {
        "晔": 2,
        "华": 2
    },
    "牒": {
        "碟": 15
    },
    "菁": {
        "菩": 11,
        "熹": 1,
        "菖": 3,
        "苦": 1,
        "琶": 1,
        "着": 1
    },
    "濠": {
        "好": 10,
        "朦": 1,
        "郝": 1
    },
    "倡": {
        "场": 1,
        "畅": 36,
        "昌": 7,
        "肠": 1,
        "唱": 3
    },
    "敲": {
        "岐": 5,
        "鼓": 1,
        "豉": 6,
        "悄": 1,
        "咸": 1
    },
    "咕": {
        "股": 4,
        "姑": 1
    },
    "咚": {
        "东": 4,
        "动": 2
    },
    "恳": {
        "息": 9,
        "肯": 1
    },
    "磕": {
        "柯": 1
    },
    "凝": {
        "拟": 7,
        "漠": 1,
        "溟": 2,
        "蒲": 1,
        "籽": 1
    },
    "鬣": {
        "熹": 1
    },
    "贡": {
        "供": 7,
        "员": 7,
        "鬓": 2,
        "贝": 1,
        "公": 1
    },
    "绘": {
        "会": 10
    },
    "膨": {
        "野": 1,
        "暧": 3,
        "蓄": 1
    },
    "疽": {
        "痫": 5,
        "洹": 6,
        "疸": 8
    },
    "岳": {
        "月": 4
    },
    "宛": {
        "姐": 1,
        "完": 3,
        "晚": 1,
        "网": 1
    },
    "爵": {
        "扁": 3,
        "鄙": 4,
        "祠": 1
    },
    "杂": {
        "木": 7,
        "躁": 1,
        "奈": 2,
        "诈": 1
    },
    "卦": {
        "挂": 8
    },
    "耗": {
        "话": 7,
        "好": 5,
        "号": 5,
        "琵": 2,
        "咤": 1,
        "托": 2
    },
    "肢": {
        "指": 1,
        "之": 1,
        "至": 1
    },
    "巷": {
        "替": 1
    },
    "柔": {
        "矛": 9,
        "囊": 2,
        "逼": 1,
        "豪": 2,
        "翼": 1
    },
    "跌": {
        "践": 1,
        "第": 2
    },
    "敦": {
        "玫": 14,
        "政": 10
    },
    "喂": {
        "为": 5,
        "涠": 1,
        "卫": 1,
        "胃": 1
    },
    "祺": {
        "琪": 1,
        "七": 1
    },
    "掷": {
        "致": 1,
        "只": 1,
        "支": 3,
        "制": 1,
        "职": 1,
        "郎": 5,
        "治": 2,
        "至": 2
    },
    "咖": {
        "擦": 7,
        "开": 1
    },
    "寰": {
        "圜": 5
    },
    "骆": {
        "罗": 1
    },
    "冒": {
        "眉": 3,
        "唱": 2,
        "胃": 8,
        "茂": 5,
        "毛": 1
    },
    "锋": {
        "髂": 7,
        "风": 11,
        "枫": 5,
        "芬": 1,
        "丰": 2,
        "峰": 12,
        "封": 1,
        "挂": 1,
        "怖": 1,
        "泽": 2,
        "锆": 2,
        "铮": 1
    },
    "两": {
        "梁": 2,
        "俩": 7,
        "瞭": 1,
        "凉": 3,
        "量": 9,
        "良": 3,
        "练": 1,
        "亮": 1
    },
    "绎": {
        "艺": 1
    },
    "椰": {
        "棚": 2,
        "叶": 1,
        "栩": 1,
        "邮": 1
    },
    "瓜": {
        "呱": 12,
        "爪": 3
    },
    "鞋": {
        "靼": 1,
        "楔": 1,
        "写": 1,
        "血": 1
    },
    "桢": {
        "赖": 1
    },
    "卲": {
        "邵": 2
    },
    "祉": {
        "祖": 1
    },
    "猥": {
        "为": 4,
        "违": 1,
        "未": 1,
        "委": 1,
        "威": 1
    },
    "亵": {
        "谢": 1,
        "斜": 1,
        "袋": 1,
        "胁": 1
    },
    "蚩": {
        "惹": 2,
        "虫": 3,
        "圭": 4,
        "郢": 2,
        "撞": 1,
        "痘": 1
    },
    "寓": {
        "亩": 2,
        "闾": 1,
        "禹": 7,
        "宫": 3,
        "噶": 1
    },
    "瞌": {
        "嗑": 7
    },
    "滩": {
        "濉": 5,
        "汉": 7,
        "潞": 1,
        "谈": 1
    },
    "渟": {
        "淳": 1
    },
    "辞": {
        "词": 16,
        "慈": 1,
        "此": 1
    },
    "拼": {
        "品": 3,
        "苹": 2,
        "评": 4,
        "平": 2,
        "肿": 1
    },
    "吞": {
        "屯": 2,
        "吾": 2,
        "突": 2,
        "岙": 1
    },
    "冢": {
        "家": 1
    },
    "撇": {
        "劈": 1,
        "撤": 7,
        "碳": 1,
        "撒": 1
    },
    "贞": {
        "帧": 6,
        "真": 7,
        "珍": 1,
        "针": 1
    },
    "湘": {
        "香": 5,
        "相": 4,
        "涠": 1
    },
    "宁": {
        "咛": 8,
        "凝": 1,
        "于": 1,
        "您": 1,
        "丁": 1
    },
    "吸": {
        "夕": 1,
        "洗": 2,
        "西": 4,
        "阪": 1,
        "锡": 1,
        "心": 2,
        "新": 1,
        "细": 2,
        "稀": 1
    },
    "侪": {
        "济": 1,
        "挤": 2,
        "倍": 1
    },
    "炒": {
        "吵": 32,
        "潮": 4,
        "嘲": 1
    },
    "芧": {
        "矛": 1
    },
    "谅": {
        "量": 6,
        "凉": 7
    },
    "擒": {
        "搐": 4,
        "榆": 2,
        "漕": 3,
        "漓": 3,
        "情": 2
    },
    "勋": {
        "鼓": 2
    },
    "钝": {
        "顿": 6
    },
    "吕": {
        "旅": 2,
        "冒": 1
    },
    "掩": {
        "奄": 7,
        "俺": 1,
        "言": 1,
        "眼": 1
    },
    "噬": {
        "食": 1,
        "失": 1,
        "愤": 2,
        "时": 1
    },
    "夷": {
        "吏": 3,
        "契": 8,
        "疑": 1,
        "一": 1,
        "趸": 3
    },
    "歌": {
        "各": 1,
        "耿": 5,
        "个": 5,
        "戈": 1,
        "咯": 1,
        "欢": 1,
        "跟": 1,
        "哥": 1
    },
    "嫣": {
        "艳": 1,
        "燕": 1,
        "妍": 1
    },
    "铂": {
        "博": 1
    },
    "蜷": {
        "全": 1
    },
    "句": {
        "锯": 7,
        "据": 2,
        "距": 1,
        "局": 1
    },
    "靑": {
        "青": 1
    },
    "奘": {
        "庄": 10
    },
    "孙": {
        "砷": 2,
        "灿": 1,
        "苏": 1,
        "汕": 1
    },
    "涵": {
        "含": 20,
        "函": 13,
        "晗": 1,
        "寒": 4,
        "韩": 2,
        "汗": 1,
        "喊": 1
    },
    "皱": {
        "绉": 5
    },
    "湄": {
        "涓": 4
    },
    "驳": {
        "博": 6,
        "姣": 5,
        "佼": 2,
        "播": 2
    },
    "虔": {
        "潜": 6
    },
    "促": {
        "粗": 1,
        "醋": 1,
        "催": 1
    },
    "戕": {
        "栽": 5,
        "胧": 2,
        "戒": 1
    },
    "兢": {
        "精": 20
    },
    "笙": {
        "喹": 5,
        "声": 1,
        "镂": 1
    },
    "唬": {
        "哽": 1
    },
    "秦": {
        "请": 2,
        "羞": 3,
        "侵": 1,
        "青": 1
    },
    "仗": {
        "战": 7,
        "张": 1,
        "仅": 1
    },
    "艾": {
        "义": 5,
        "又": 12,
        "爱": 8
    },
    "瘴": {
        "胀": 6
    },
    "眈": {
        "耽": 10,
        "肛": 1
    },
    "际": {
        "及": 1,
        "绩": 2,
        "鸡": 2,
        "界": 3,
        "辑": 3,
        "吉": 1,
        "机": 1,
        "计": 1,
        "济": 2,
        "级": 1
    },
    "屿": {
        "均": 3,
        "诣": 1
    },
    "侬": {
        "依": 2
    },
    "挂": {
        "桂": 5,
        "观": 1,
        "冠": 2,
        "洼": 8,
        "关": 2,
        "佳": 1,
        "刮": 1
    },
    "浬": {
        "湮": 3
    },
    "狄": {
        "伙": 3
    },
    "帆": {
        "翻": 4,
        "饭": 1
    },
    "毗": {
        "愤": 2,
        "吡": 2,
        "瞰": 3
    },
    "梨": {
        "弈": 1,
        "裂": 2,
        "例": 1,
        "离": 1,
        "立": 1
    },
    "墟": {
        "堀": 1,
        "嘘": 3,
        "埔": 3
    },
    "握": {
        "喔": 12,
        "摒": 4,
        "愕": 5,
        "懦": 3,
        "我": 1,
        "获": 1
    },
    "盎": {
        "蛊": 2
    },
    "挡": {
        "梢": 2,
        "档": 4,
        "悄": 2,
        "当": 2,
        "肖": 1,
        "抢": 1
    },
    "枫": {
        "砜": 2,
        "丰": 2
    },
    "裙": {
        "娼": 1,
        "群": 3
    },
    "刊": {
        "看": 4
    },
    "鸣": {
        "吗": 1,
        "明": 2,
        "名": 4
    },
    "粟": {
        "栗": 5,
        "螟": 1
    },
    "尘": {
        "城": 1,
        "成": 2
    },
    "姗": {
        "跚": 11,
        "山": 1,
        "珊": 5
    },
    "入": {
        "如": 19,
        "儒": 1,
        "乳": 1
    },
    "镛": {
        "嘱": 1,
        "镉": 1
    },
    "隅": {
        "鱼": 5,
        "遇": 1,
        "偶": 1
    },
    "郎": {
        "浪": 7,
        "狼": 1
    },
    "倘": {
        "尚": 3,
        "徜": 5,
        "堂": 1,
        "错": 2
    },
    "陵": {
        "龄": 1,
        "玲": 1,
        "零": 1
    },
    "鲸": {
        "鲈": 6,
        "金": 1
    },
    "泄": {
        "泻": 5,
        "写": 1,
        "西": 1,
        "些": 1
    },
    "憎": {
        "懵": 2,
        "唱": 1
    },
    "熊": {
        "雄": 5,
        "凶": 1,
        "兄": 1,
        "能": 1,
        "贰": 1
    },
    "摀": {
        "据": 1
    },
    "祈": {
        "沂": 4,
        "起": 1,
        "且": 2,
        "气": 1
    },
    "筱": {
        "晓": 2
    },
    "胆": {
        "憺": 6,
        "阳": 2,
        "胛": 2,
        "但": 1,
        "胪": 3
    },
    "亨": {
        "恒": 2,
        "宇": 1,
        "亭": 1,
        "很": 2,
        "唁": 2,
        "哼": 2
    },
    "啜": {
        "掇": 3,
        "唔": 1
    },
    "株": {
        "洙": 1
    },
    "咾": {
        "老": 5
    },
    "瘤": {
        "痫": 3,
        "留": 2,
        "晤": 1
    },
    "闳": {
        "红": 1
    },
    "彭": {
        "影": 6,
        "蓬": 1,
        "鹏": 1,
        "壹": 1
    },
    "骁": {
        "小": 2
    },
    "掏": {
        "陶": 1,
        "桃": 1,
        "套": 1
    },
    "冉": {
        "然": 4,
        "染": 1,
        "燃": 1
    },
    "枥": {
        "沥": 1
    },
    "恪": {
        "惰": 1,
        "可": 1,
        "滔": 2
    },
    "钉": {
        "钌": 2,
        "丁": 1,
        "订": 1
    },
    "缔": {
        "绵": 6,
        "篪": 1,
        "嗝": 4,
        "啼": 2,
        "帝": 1,
        "懵": 1
    },
    "岚": {
        "兰": 1
    },
    "铅": {
        "千": 2,
        "沿": 1,
        "前": 2,
        "谦": 1
    },
    "狼": {
        "痕": 1,
        "蓝": 1
    },
    "暧": {
        "暗": 1,
        "暖": 5
    },
    "蔷": {
        "强": 2
    },
    "蠕": {
        "懦": 1
    },
    "缺": {
        "却": 9,
        "诀": 7,
        "确": 4,
        "欠": 7,
        "峡": 7,
        "快": 7,
        "块": 1
    },
    "抬": {
        "太": 2,
        "台": 4
    },
    "督": {
        "都": 1,
        "抨": 2,
        "菖": 2,
        "昌": 20,
        "訾": 8,
        "厝": 3,
        "蔷": 9,
        "独": 1,
        "押": 2
    },
    "膏": {
        "冒": 3,
        "高": 2,
        "言": 1
    },
    "贪": {
        "谈": 6,
        "她": 1,
        "滩": 1,
        "员": 1,
        "他": 1
    },
    "蹶": {
        "决": 6,
        "獗": 5
    },
    "溺": {
        "霹": 1,
        "弱": 3
    },
    "恃": {
        "侍": 1,
        "诗": 1
    },
    "惟": {
        "唯": 6,
        "卫": 1
    },
    "伉": {
        "佤": 2,
        "杭": 2,
        "抗": 2
    },
    "隶": {
        "裳": 8,
        "力": 3,
        "贡": 1
    },
    "仪": {
        "一": 10,
        "宜": 1,
        "怡": 1,
        "懿": 1,
        "艺": 1,
        "翼": 1
    },
    "虎": {
        "庚": 5,
        "胡": 2,
        "湖": 4,
        "乎": 1,
        "庆": 1
    },
    "诈": {
        "照": 3,
        "眨": 1,
        "赵": 1
    },
    "赌": {
        "毒": 11,
        "睹": 2,
        "独": 2,
        "都": 1,
        "暗": 1
    },
    "暌": {
        "股": 1,
        "睽": 1
    },
    "罗": {
        "络": 1,
        "洛": 1,
        "萝": 1,
        "螺": 3,
        "锣": 2,
        "落": 2
    },
    "催": {
        "雇": 1,
        "摧": 1,
        "脆": 1
    },
    "粱": {
        "梁": 5
    },
    "僵": {
        "疆": 8,
        "信": 7,
        "将": 2,
        "侣": 2,
        "坚": 1
    },
    "迳": {
        "廷": 1
    },
    "雌": {
        "次": 1,
        "贿": 2,
        "愤": 1
    },
    "雄": {
        "胸": 3,
        "淮": 4,
        "谁": 9,
        "准": 1,
        "熊": 1
    },
    "恣": {
        "怒": 2
    },
    "琐": {
        "锁": 12,
        "素": 1
    },
    "栖": {
        "棋": 1,
        "硒": 1,
        "琪": 1,
        "洒": 1
    },
    "烨": {
        "业": 1,
        "哗": 2,
        "夜": 2,
        "液": 1
    },
    "奎": {
        "彗": 1,
        "誓": 1,
        "藿": 5,
        "帘": 3,
        "土": 2,
        "雪": 6,
        "苄": 1,
        "亏": 1
    },
    "壹": {
        "琶": 1,
        "一": 4
    },
    "壁": {
        "碧": 7,
        "比": 5,
        "笔": 1,
        "必": 1
    },
    "臬": {
        "阜": 1
    },
    "寸": {
        "忖": 8,
        "村": 1,
        "存": 1
    },
    "瞧": {
        "睢": 1,
        "翘": 1,
        "乔": 1
    },
    "亥": {
        "海": 2,
        "害": 1
    },
    "窃": {
        "茄": 1,
        "帘": 1,
        "切": 1
    },
    "腾": {
        "轩": 1,
        "疼": 3
    },
    "蛙": {
        "畦": 1,
        "娃": 3
    },
    "临": {
        "林": 5,
        "里": 1,
        "零": 1,
        "理": 2,
        "淋": 1,
        "苗": 1,
        "邻": 1,
        "玲": 1,
        "领": 1
    },
    "釉": {
        "有": 3
    },
    "笈": {
        "籍": 2
    },
    "笼": {
        "龙": 15,
        "宠": 2
    },
    "浓": {
        "农": 16
    },
    "芒": {
        "茫": 7
    },
    "茜": {
        "倩": 1
    },
    "曲": {
        "取": 6,
        "渠": 3,
        "趣": 1,
        "区": 3,
        "去": 1,
        "手": 1
    },
    "茉": {
        "茱": 7
    },
    "滞": {
        "腊": 11,
        "之": 4,
        "带": 6,
        "知": 1
    },
    "讳": {
        "会": 2,
        "晦": 5,
        "甫": 1,
        "市": 1
    },
    "佣": {
        "用": 10,
        "拥": 1
    },
    "躏": {
        "逼": 2,
        "瞄": 2,
        "遢": 2,
        "骊": 2,
        "立": 1,
        "蹈": 1
    },
    "伪": {
        "的": 7,
        "为": 6,
        "朐": 2,
        "伟": 1
    },
    "阮": {
        "朊": 4,
        "软": 3
    },
    "胚": {
        "培": 1
    },
    "粪": {
        "分": 1
    },
    "嘟": {
        "都": 1
    },
    "摘": {
        "滴": 15,
        "捅": 2
    },
    "桥": {
        "杨": 5,
        "侨": 2,
        "稿": 9,
        "恬": 4,
        "柄": 1,
        "敲": 2,
        "乔": 1
    },
    "镕": {
        "溶": 10,
        "锴": 1
    },
    "呢": {
        "呐": 1,
        "呎": 1
    },
    "眷": {
        "替": 1,
        "祥": 2,
        "誉": 3,
        "群": 1
    },
    "铭": {
        "明": 2,
        "名": 6,
        "敏": 1,
        "鸣": 1
    },
    "呐": {
        "纳": 1
    },
    "睹": {
        "度": 1,
        "读": 1,
        "堵": 1,
        "眙": 2,
        "赌": 1
    },
    "瑜": {
        "雨": 3,
        "鱼": 4,
        "宇": 1,
        "喻": 1,
        "与": 2,
        "语": 3
    },
    "窗": {
        "创": 3,
        "囡": 6,
        "茴": 3
    },
    "奸": {
        "见": 1,
        "间": 1,
        "渐": 1,
        "键": 1
    },
    "榆": {
        "语": 1
    },
    "酱": {
        "奖": 2,
        "渲": 1,
        "詹": 1
    },
    "钏": {
        "铡": 1
    },
    "蛇": {
        "佘": 1,
        "舌": 4,
        "沱": 1
    },
    "佐": {
        "左": 28,
        "作": 25,
        "组": 1,
        "做": 3,
        "昨": 5,
        "惶": 2,
        "坐": 1
    },
    "刻": {
        "课": 5,
        "可": 1,
        "科": 2,
        "客": 2,
        "克": 4
    },
    "迥": {
        "恫": 6,
        "回": 7
    },
    "舍": {
        "校": 7,
        "涉": 1,
        "含": 1,
        "社": 1
    },
    "贤": {
        "嫌": 1,
        "显": 1,
        "线": 1,
        "先": 2,
        "肾": 1
    },
    "裂": {
        "列": 2,
        "力": 1,
        "璃": 1
    },
    "押": {
        "呀": 1,
        "婶": 7,
        "亚": 1,
        "卸": 2,
        "鸦": 1,
        "压": 1,
        "浑": 1
    },
    "剔": {
        "提": 6,
        "别": 1
    },
    "媛": {
        "圆": 1,
        "渊": 1,
        "暖": 1,
        "暧": 1,
        "员": 1
    },
    "坛": {
        "谈": 3,
        "堂": 1,
        "谭": 1,
        "滩": 1
    },
    "黏": {
        "年": 1
    },
    "粒": {
        "例": 3,
        "丽": 1,
        "愉": 1,
        "豇": 1
    },
    "妖": {
        "尧": 7,
        "要": 3,
        "药": 2
    },
    "凭": {
        "品": 5,
        "评": 1,
        "平": 4,
        "瓶": 2
    },
    "馅": {
        "线": 1
    },
    "聪": {
        "总": 7,
        "从": 1
    },
    "暮": {
        "菩": 1
    },
    "拮": {
        "结": 1
    },
    "叹": {
        "他": 1,
        "探": 1
    },
    "勿": {
        "乌": 1,
        "误": 1
    },
    "颤": {
        "匡": 1
    },
    "煌": {
        "湟": 3,
        "黄": 2,
        "皇": 1
    },
    "堰": {
        "燕": 4,
        "验": 1
    },
    "倪": {
        "呢": 3,
        "霓": 2,
        "拟": 1,
        "你": 4,
        "泥": 1,
        "妮": 2
    },
    "婴": {
        "罂": 10,
        "英": 1,
        "音": 1,
        "贝": 1,
        "应": 1
    },
    "蜒": {
        "颜": 1
    },
    "茸": {
        "苣": 3,
        "昔": 1,
        "霹": 1,
        "荣": 1,
        "苴": 1
    },
    "茱": {
        "芙": 3,
        "芽": 4,
        "茉": 3
    },
    "裘": {
        "寅": 1,
        "袭": 1
    },
    "斑": {
        "般": 2,
        "班": 1
    },
    "钛": {
        "泰": 1,
        "汰": 1,
        "太": 1
    },
    "痕": {
        "庸": 1,
        "肩": 1,
        "很": 1,
        "合": 1,
        "宸": 1
    },
    "璃": {
        "捅": 1,
        "漓": 4,
        "踊": 1,
        "娆": 1,
        "螭": 1
    },
    "祷": {
        "祸": 5,
        "痔": 6,
        "到": 1,
        "涛": 2
    },
    "邃": {
        "遐": 1
    },
    "池": {
        "世": 8,
        "持": 1,
        "磁": 9,
        "吃": 4,
        "迟": 1
    },
    "锯": {
        "拒": 6
    },
    "苗": {
        "菌": 8,
        "田": 1,
        "淼": 1,
        "描": 1
    },
    "溃": {
        "渍": 3,
        "贵": 2,
        "责": 1
    },
    "肌": {
        "鸡": 1,
        "季": 1,
        "机": 2
    },
    "菌": {
        "君": 1,
        "园": 1,
        "囝": 1
    },
    "魇": {
        "餍": 10,
        "屁": 1,
        "魔": 2
    },
    "昌": {
        "冒": 2,
        "宫": 1,
        "场": 3,
        "常": 1,
        "唱": 1,
        "长": 1
    },
    "遥": {
        "暹": 3,
        "摇": 1
    },
    "崎": {
        "惆": 2,
        "脯": 1,
        "睛": 6,
        "峒": 2,
        "倚": 1,
        "起": 1,
        "愤": 2,
        "齐": 1
    },
    "鸽": {
        "哥": 3
    },
    "淋": {
        "林": 7,
        "领": 1,
        "铃": 1,
        "令": 1
    },
    "砂": {
        "沙": 7,
        "啥": 1,
        "杀": 1
    },
    "幌": {
        "黄": 4
    },
    "嗽": {
        "瞰": 7,
        "瞅": 3,
        "蹦": 1,
        "脯": 1
    },
    "阪": {
        "皈": 2
    },
    "狙": {
        "泪": 3
    },
    "诲": {
        "悔": 11,
        "侮": 3
    },
    "婷": {
        "听": 8,
        "庭": 3,
        "停": 4,
        "挺": 3
    },
    "珉": {
        "敏": 2,
        "名": 1
    },
    "诣": {
        "瑜": 7
    },
    "菅": {
        "苣": 5
    },
    "残": {
        "惨": 7,
        "参": 1,
        "仓": 1,
        "浅": 6
    },
    "煞": {
        "厦": 1,
        "瞧": 1,
        "杀": 1,
        "啥": 1
    },
    "抛": {
        "泡": 2,
        "跑": 4,
        "胁": 1
    },
    "冻": {
        "洞": 2,
        "懂": 1,
        "动": 6,
        "栋": 1,
        "东": 3
    },
    "皙": {
        "晰": 6,
        "细": 1
    },
    "圣": {
        "声": 1,
        "茎": 9,
        "生": 2,
        "胜": 3,
        "盛": 1,
        "申": 1
    },
    "刀": {
        "道": 2,
        "到": 15
    },
    "珠": {
        "朱": 3,
        "猪": 1,
        "味": 1,
        "琦": 1
    },
    "凋": {
        "涸": 1
    },
    "疏": {
        "树": 1,
        "琉": 8,
        "书": 1,
        "梳": 1,
        "数": 2,
        "输": 1,
        "术": 1,
        "蔬": 1,
        "荒": 1
    },
    "町": {
        "盯": 3,
        "丁": 3
    },
    "唾": {
        "睡": 7
    },
    "颁": {
        "般": 1,
        "顺": 1,
        "办": 1
    },
    "躯": {
        "驱": 10
    },
    "雁": {
        "艳": 2,
        "砚": 1,
        "燕": 1
    },
    "猴": {
        "喉": 2
    },
    "螫": {
        "螯": 2
    },
    "溅": {
        "涧": 1,
        "建": 1
    },
    "凯": {
        "开": 5,
        "蛳": 2,
        "肌": 2,
        "楷": 1
    },
    "踝": {
        "霹": 2,
        "胛": 1,
        "猾": 1
    },
    "墓": {
        "母": 1,
        "苜": 4,
        "皂": 1,
        "莫": 1,
        "甲": 1,
        "宴": 1,
        "崔": 2,
        "目": 1
    },
    "乞": {
        "其": 1,
        "七": 1,
        "期": 1
    },
    "幼": {
        "有": 3,
        "纫": 3,
        "若": 1
    },
    "薛": {
        "学": 2,
        "酐": 1
    },
    "踞": {
        "瞩": 1,
        "居": 1
    },
    "燥": {
        "躁": 12
    },
    "瞿": {
        "群": 1
    },
    "抖": {
        "斗": 1
    },
    "埔": {
        "浦": 2,
        "普": 2,
        "喃": 1,
        "哺": 3,
        "墒": 2
    },
    "坂": {
        "版": 1,
        "板": 1,
        "阪": 1
    },
    "闫": {
        "炎": 2,
        "颜": 5,
        "严": 4,
        "盐": 2,
        "研": 2,
        "岩": 1,
        "延": 4,
        "阎": 1
    },
    "蟹": {
        "噩": 2,
        "谢": 2,
        "瞎": 1,
        "璧": 1
    },
    "顷": {
        "颁": 2,
        "惘": 1
    },
    "锐": {
        "睿": 1,
        "瑞": 3,
        "说": 1
    },
    "睁": {
        "正": 1,
        "征": 1,
        "铮": 1
    },
    "茗": {
        "明": 2,
        "铭": 1,
        "名": 1
    },
    "沧": {
        "苍": 7
    },
    "骚": {
        "搔": 1,
        "强": 2,
        "遥": 1
    },
    "夭": {
        "天": 2
    },
    "妹": {
        "妖": 1,
        "美": 3,
        "嫁": 1,
        "姝": 1,
        "妓": 1,
        "娥": 1
    },
    "斥": {
        "吃": 2,
        "持": 1
    },
    "屑": {
        "削": 6
    },
    "遂": {
        "逐": 7,
        "睢": 1,
        "绥": 1
    },
    "葵": {
        "癸": 7,
        "蒐": 6
    },
    "梯": {
        "体": 2,
        "涕": 2,
        "贴": 1,
        "题": 1,
        "悌": 1,
        "踢": 1
    },
    "俞": {
        "鱼": 1,
        "于": 4,
        "与": 1,
        "余": 1
    },
    "戾": {
        "庚": 1
    },
    "彝": {
        "鬓": 2,
        "一": 1
    },
    "稔": {
        "捻": 1,
        "稳": 1
    },
    "羡": {
        "莫": 1,
        "限": 7,
        "线": 2,
        "豪": 1,
        "现": 8
    },
    "址": {
        "旨": 1,
        "支": 1,
        "至": 2,
        "只": 1,
        "治": 1,
        "致": 1
    },
    "窠": {
        "巢": 5
    },
    "懊": {
        "愤": 3,
        "噢": 1
    },
    "鸭": {
        "呀": 2,
        "押": 1
    },
    "猫": {
        "擂": 2,
        "殖": 1,
        "描": 2,
        "癌": 1,
        "冒": 1,
        "毛": 1,
        "庙": 1
    },
    "蕊": {
        "膘": 1,
        "瑞": 1,
        "麓": 1
    },
    "衢": {
        "偕": 1,
        "钨": 1
    },
    "汞": {
        "工": 3,
        "巩": 1
    },
    "磨": {
        "摩": 26,
        "扁": 3,
        "肩": 1,
        "腔": 2,
        "魔": 1,
        "腈": 1,
        "莫": 1,
        "屠": 2
    },
    "瑶": {
        "蹈": 1
    },
    "拯": {
        "挣": 7
    },
    "袪": {
        "祛": 1
    },
    "靛": {
        "电": 1
    },
    "恍": {
        "慌": 5,
        "还": 1
    },
    "闸": {
        "展": 6,
        "扎": 1
    },
    "脏": {
        "葬": 3,
        "赃": 2,
        "让": 1,
        "胍": 1,
        "攒": 1,
        "占": 1
    },
    "癖": {
        "嘱": 1
    },
    "斟": {
        "锚": 1
    },
    "叔": {
        "树": 2,
        "俗": 8,
        "赤": 1,
        "仅": 1
    },
    "桓": {
        "还": 2,
        "洹": 1
    },
    "盆": {
        "鹏": 2
    },
    "矮": {
        "爱": 1,
        "挨": 1
    },
    "惹": {
        "人": 2,
        "若": 1,
        "热": 1
    },
    "淮": {
        "准": 1
    },
    "丞": {
        "成": 6,
        "琛": 8,
        "程": 1
    },
    "岩": {
        "宕": 4,
        "延": 2,
        "妍": 1,
        "演": 1,
        "言": 1
    },
    "彦": {
        "燕": 2,
        "艳": 4,
        "产": 3,
        "延": 1,
        "言": 1,
        "严": 1
    },
    "谱": {
        "普": 6,
        "厝": 1
    },
    "鸵": {
        "驼": 1,
        "妥": 1
    },
    "掼": {
        "攒": 3
    },
    "胃": {
        "为": 1,
        "微": 1
    },
    "酿": {
        "瞄": 3
    },
    "寂": {
        "宙": 1,
        "绩": 1
    },
    "蹴": {
        "促": 5
    },
    "喧": {
        "暄": 7
    },
    "渗": {
        "胜": 2,
        "深": 2,
        "蜃": 1,
        "廖": 1
    },
    "黯": {
        "眉": 1,
        "暗": 5
    },
    "赃": {
        "脏": 5
    },
    "誉": {
        "萱": 1,
        "玉": 2,
        "鱼": 2,
        "莒": 2,
        "穹": 1,
        "祥": 1,
        "育": 1,
        "言": 3,
        "昔": 1,
        "夸": 1,
        "于": 1
    },
    "仓": {
        "苍": 2,
        "舱": 2
    },
    "勾": {
        "构": 1,
        "狗": 1
    },
    "擂": {
        "雷": 1
    },
    "哄": {
        "洪": 1,
        "骐": 1
    },
    "慌": {
        "荒": 1,
        "皇": 1,
        "惊": 2,
        "黄": 1
    },
    "糗": {
        "球": 1
    },
    "娅": {
        "亚": 3
    },
    "庞": {
        "旁": 1
    },
    "蝴": {
        "蹦": 1
    },
    "烛": {
        "埋": 2,
        "龈": 1,
        "岫": 1
    },
    "泌": {
        "必": 1,
        "秘": 1
    },
    "抚": {
        "拥": 1,
        "疣": 1,
        "福": 2,
        "付": 1,
        "覆": 1
    },
    "揍": {
        "走": 1
    },
    "渚": {
        "猪": 1
    },
    "霏": {
        "菲": 9,
        "飞": 3
    },
    "瓣": {
        "辨": 2,
        "半": 1,
        "碳": 1
    },
    "肘": {
        "轴": 1,
        "周": 1
    },
    "弈": {
        "羿": 1,
        "一": 1
    },
    "郅": {
        "郢": 2
    },
    "噩": {
        "恶": 2
    },
    "鸿": {
        "洪": 2,
        "虹": 10,
        "红": 16,
        "宏": 1,
        "坞": 1,
        "鸠": 1
    },
    "忡": {
        "冲": 1
    },
    "驼": {
        "沱": 1
    },
    "挣": {
        "正": 2,
        "净": 1
    },
    "泥": {
        "尼": 9,
        "你": 2,
        "呢": 1
    },
    "赴": {
        "复": 1,
        "付": 5,
        "服": 3,
        "副": 2,
        "父": 1,
        "富": 3,
        "妇": 1,
        "孵": 1,
        "腹": 1,
        "覆": 1
    },
    "煽": {
        "扇": 2
    },
    "炷": {
        "柱": 1
    },
    "迁": {
        "迂": 1,
        "千": 1
    },
    "荫": {
        "睛": 1,
        "阴": 3,
        "萌": 1
    },
    "狸": {
        "猩": 8
    },
    "栗": {
        "李": 1,
        "力": 2,
        "立": 1
    },
    "熄": {
        "息": 1
    },
    "闭": {
        "壁": 1,
        "避": 1,
        "毕": 1,
        "币": 4,
        "闲": 6,
        "必": 1,
        "团": 1
    },
    "棍": {
        "懦": 3,
        "混": 1,
        "顾": 1
    },
    "婓": {
        "斐": 3
    },
    "顽": {
        "玩": 10,
        "晚": 1
    },
    "嚼": {
        "角": 1,
        "交": 1
    },
    "沾": {
        "站": 2,
        "战": 1,
        "蟑": 1
    },
    "砖": {
        "传": 2,
        "转": 1,
        "专": 1
    },
    "捐": {
        "祸": 4,
        "涓": 6,
        "尸": 1,
        "娟": 1,
        "卷": 1,
        "惆": 1,
        "柏": 1
    },
    "谣": {
        "要": 7,
        "遥": 1,
        "瑶": 1
    },
    "仆": {
        "扑": 15
    },
    "涯": {
        "菠": 4,
        "厘": 2,
        "崖": 6,
        "漩": 2,
        "渥": 1,
        "潺": 1,
        "渡": 1
    },
    "拣": {
        "件": 1,
        "简": 2
    },
    "菇": {
        "茹": 5,
        "姑": 1
    },
    "谬": {
        "妙": 7
    },
    "喽": {
        "搂": 2
    },
    "钥": {
        "要": 4,
        "药": 1
    },
    "罔": {
        "惘": 5,
        "闰": 4,
        "闺": 1,
        "阔": 2,
        "闾": 1
    },
    "蔡": {
        "藿": 1,
        "菜": 5,
        "才": 3,
        "猜": 1,
        "彩": 1,
        "采": 2
    },
    "卢": {
        "鲁": 2,
        "炉": 2,
        "路": 1,
        "陆": 2,
        "露": 1
    },
    "摔": {
        "樽": 1
    },
    "怵": {
        "沐": 1
    },
    "膜": {
        "模": 3,
        "摩": 3,
        "瞩": 3,
        "漠": 1,
        "眼": 1,
        "磨": 1
    },
    "溜": {
        "滢": 12,
        "窟": 3,
        "耀": 1,
        "流": 1,
        "六": 1
    },
    "脸": {
        "睑": 2,
        "眙": 2,
        "两": 2,
        "连": 1,
        "练": 1
    },
    "雯": {
        "文": 3
    },
    "渥": {
        "漏": 4,
        "淫": 1,
        "屋": 2
    },
    "杠": {
        "刚": 2,
        "干": 1
    },
    "钻": {
        "沾": 2
    },
    "渝": {
        "与": 5,
        "余": 2,
        "雨": 2,
        "语": 2,
        "玉": 2,
        "鱼": 1
    },
    "篪": {
        "箴": 2
    },
    "盈": {
        "营": 2,
        "阴": 1,
        "赢": 5,
        "引": 1,
        "音": 1,
        "莹": 1
    },
    "嫚": {
        "瞳": 2,
        "娼": 1,
        "嬉": 1,
        "慢": 2,
        "嫂": 2,
        "曼": 1,
        "妇": 1
    },
    "夸": {
        "跨": 1,
        "营": 3,
        "快": 1,
        "查": 1
    },
    "莹": {
        "茵": 1,
        "影": 1
    },
    "耶": {
        "夜": 1,
        "也": 2,
        "叶": 1
    },
    "冈": {
        "岗": 2
    },
    "狭": {
        "陕": 20,
        "瞎": 1
    },
    "哒": {
        "打": 1
    },
    "熹": {
        "喜": 1
    },
    "掀": {
        "献": 1,
        "线": 4,
        "纤": 1,
        "先": 1,
        "仙": 2
    },
    "勘": {
        "肋": 2,
        "看": 2
    },
    "薯": {
        "彗": 5,
        "善": 1
    },
    "党": {
        "档": 4,
        "单": 1,
        "淇": 1,
        "当": 1,
        "兄": 2
    },
    "苯": {
        "本": 1
    },
    "丙": {
        "并": 2,
        "饼": 1
    },
    "脂": {
        "胀": 1,
        "芷": 1,
        "质": 2,
        "肽": 2,
        "纸": 1
    },
    "刽": {
        "剿": 1
    },
    "硚": {
        "桥": 3
    },
    "框": {
        "匡": 4,
        "况": 1
    },
    "姻": {
        "咽": 3,
        "因": 1,
        "阴": 1,
        "殷": 1
    },
    "翠": {
        "脆": 2,
        "萝": 2
    },
    "颂": {
        "顶": 1,
        "灏": 1
    },
    "蔚": {
        "位": 2,
        "伟": 3,
        "未": 3,
        "为": 3
    },
    "俏": {
        "悄": 7
    },
    "郡": {
        "邯": 7,
        "邵": 2
    },
    "堤": {
        "坩": 1,
        "地": 2,
        "蒂": 1,
        "第": 1
    },
    "蚀": {
        "视": 1,
        "实": 1,
        "史": 1,
        "曲": 1
    },
    "尾": {
        "雇": 3,
        "卫": 1,
        "为": 1,
        "未": 1,
        "位": 2,
        "扈": 1
    },
    "轿": {
        "辐": 2,
        "骄": 1,
        "教": 1,
        "交": 1,
        "娇": 2,
        "斩": 1,
        "架": 1,
        "叫": 1
    },
    "俵": {
        "婊": 1
    },
    "辑": {
        "集": 2,
        "娟": 1,
        "急": 2,
        "技": 3,
        "级": 1,
        "撮": 1,
        "辐": 5,
        "铜": 1,
        "帽": 1
    },
    "恰": {
        "冶": 4,
        "怡": 3,
        "卡": 1
    },
    "晔": {
        "叶": 2,
        "夜": 2,
        "业": 2
    },
    "君": {
        "军": 9,
        "均": 3,
        "祠": 3,
        "居": 1
    },
    "阴": {
        "咱": 4,
        "因": 1
    },
    "兆": {
        "召": 1,
        "肇": 3,
        "着": 3,
        "赵": 2,
        "照": 4
    },
    "梳": {
        "书": 2,
        "淑": 1
    },
    "掺": {
        "铲": 1
    },
    "臀": {
        "胃": 7,
        "磬": 1,
        "雪": 1
    },
    "槽": {
        "懵": 3,
        "漕": 3,
        "杞": 1,
        "枯": 1
    },
    "荒": {
        "慌": 7,
        "壳": 2,
        "黄": 1
    },
    "孀": {
        "霜": 1,
        "姗": 1,
        "懦": 2,
        "嫌": 1
    },
    "摹": {
        "模": 10
    },
    "啰": {
        "楼": 3,
        "漏": 1,
        "喽": 1,
        "咯": 1,
        "搂": 1
    },
    "呵": {
        "和": 1
    },
    "甄": {
        "真": 2,
        "郑": 1
    },
    "嬛": {
        "环": 1,
        "还": 1,
        "缳": 3
    },
    "败": {
        "百": 2,
        "拜": 1
    },
    "蛰": {
        "折": 1
    },
    "坊": {
        "访": 4,
        "反": 1,
        "房": 3,
        "芳": 1,
        "放": 1
    },
    "梗": {
        "哽": 1
    },
    "芙": {
        "荚": 5,
        "寰": 1,
        "福": 1,
        "父": 1,
        "夫": 1
    },
    "斜": {
        "谢": 1,
        "鞋": 2
    },
    "馥": {
        "付": 1
    },
    "嗜": {
        "尝": 28,
        "耆": 1,
        "晴": 1
    },
    "甲": {
        "申": 5,
        "椒": 1,
        "家": 3
    },
    "迂": {
        "与": 1
    },
    "颇": {
        "颉": 3,
        "破": 2
    },
    "啡": {
        "唧": 1,
        "腓": 3,
        "胁": 1,
        "瞰": 1
    },
    "荡": {
        "盪": 6,
        "蒿": 2,
        "档": 1,
        "汤": 1,
        "芫": 2
    },
    "镓": {
        "嫁": 1
    },
    "巾": {
        "金": 1
    },
    "祭": {
        "寮": 2,
        "寄": 1,
        "挤": 1,
        "记": 1
    },
    "陡": {
        "抖": 7
    },
    "脾": {
        "皮": 7
    },
    "撕": {
        "斯": 1,
        "四": 3,
        "私": 1,
        "晰": 1,
        "思": 1
    },
    "淤": {
        "豫": 1,
        "与": 1
    },
    "约": {
        "礿": 1,
        "月": 11,
        "阅": 2,
        "与": 4,
        "接": 1,
        "于": 1,
        "曰": 5,
        "越": 2,
        "勾": 1,
        "跃": 3,
        "喻": 1
    },
    "绒": {
        "荣": 1
    },
    "闲": {
        "线": 1,
        "间": 1,
        "显": 1,
        "娴": 1
    },
    "贺": {
        "和": 8
    },
    "栩": {
        "诩": 30
    },
    "枺": {
        "袜": 1
    },
    "潇": {
        "销": 1,
        "晓": 1
    },
    "鹜": {
        "琶": 1,
        "鳌": 2
    },
    "佼": {
        "皎": 20
    },
    "姑": {
        "顾": 1
    },
    "娘": {
        "念": 1,
        "婶": 1
    },
    "铐": {
        "锗": 3,
        "诸": 1
    },
    "凉": {
        "亮": 6,
        "梁": 5,
        "湸": 8,
        "两": 2
    },
    "蹿": {
        "窜": 3
    },
    "扑": {
        "普": 1,
        "朴": 6
    },
    "创": {
        "装": 7,
        "窗": 3,
        "闯": 1,
        "怆": 1
    },
    "腑": {
        "腹": 10
    },
    "贿": {
        "汇": 2,
        "隋": 3,
        "会": 4,
        "惠": 1,
        "贻": 1
    },
    "罢": {
        "八": 1,
        "报": 1,
        "把": 2,
        "办": 1,
        "吧": 1
    },
    "蝙": {
        "瞩": 1
    },
    "辖": {
        "晴": 1,
        "演": 1,
        "婧": 1,
        "唁": 4,
        "辐": 2,
        "婊": 1,
        "疃": 1,
        "下": 1,
        "瞎": 1
    },
    "赳": {
        "纠": 10
    },
    "潦": {
        "辽": 7,
        "滢": 2,
        "滞": 1
    },
    "苟": {
        "狗": 1
    },
    "猿": {
        "园": 1,
        "原": 2,
        "袁": 1
    },
    "饲": {
        "圃": 6,
        "词": 2,
        "同": 3,
        "丝": 1,
        "思": 1
    },
    "羌": {
        "芜": 1
    },
    "袍": {
        "泡": 2
    },
    "瀚": {
        "晗": 1,
        "翰": 1
    },
    "碾": {
        "念": 1,
        "年": 2,
        "喂": 1
    },
    "洁": {
        "谱": 1,
        "婕": 1,
        "杰": 5,
        "节": 3,
        "店": 3,
        "吉": 1,
        "涪": 1,
        "劫": 1
    },
    "讼": {
        "送": 1
    },
    "睫": {
        "鸡": 1
    },
    "闹": {
        "恼": 7,
        "让": 1
    },
    "讶": {
        "呀": 6
    },
    "捅": {
        "同": 3,
        "通": 1
    },
    "牟": {
        "末": 1,
        "谋": 2,
        "抹": 2,
        "某": 1
    },
    "耿": {
        "更": 1
    },
    "币": {
        "笔": 11,
        "比": 1
    },
    "歉": {
        "剑": 1,
        "羡": 7,
        "撤": 1,
        "吹": 1,
        "前": 3,
        "颛": 3,
        "见": 1
    },
    "拱": {
        "工": 1,
        "供": 1,
        "弓": 1
    },
    "榴": {
        "留": 4,
        "六": 2
    },
    "滂": {
        "谤": 1,
        "涝": 2,
        "房": 1
    },
    "搂": {
        "楼": 1
    },
    "晗": {
        "汉": 1,
        "寒": 1
    },
    "聋": {
        "笼": 1,
        "查": 2,
        "龙": 1
    },
    "棠": {
        "唐": 2
    },
    "孕": {
        "运": 5,
        "晕": 1,
        "韵": 1
    },
    "尬": {
        "盖": 7
    },
    "闵": {
        "名": 1
    },
    "槿": {
        "暄": 1
    },
    "昆": {
        "困": 4,
        "坤": 4,
        "琵": 4,
        "尾": 3
    },
    "捞": {
        "涝": 5,
        "老": 1,
        "拐": 1
    },
    "搁": {
        "阎": 1,
        "阁": 3
    },
    "裸": {
        "逻": 3,
        "罗": 7,
        "螺": 1,
        "傈": 1
    },
    "术": {
        "书": 2,
        "叔": 1,
        "树": 1,
        "数": 1
    },
    "诠": {
        "权": 2
    },
    "歼": {
        "汗": 1
    },
    "浇": {
        "尧": 1,
        "交": 3
    },
    "紫": {
        "祟": 3,
        "子": 2,
        "自": 1
    },
    "晃": {
        "寅": 1
    },
    "栏": {
        "烂": 1,
        "兰": 1,
        "祥": 1,
        "蓝": 1,
        "篮": 1,
        "拦": 1,
        "忏": 1
    },
    "奢": {
        "署": 2,
        "设": 1,
        "君": 1
    },
    "奴": {
        "叹": 1
    },
    "腕": {
        "玩": 1,
        "万": 5,
        "婉": 1,
        "朊": 2,
        "望": 1
    },
    "喉": {
        "候": 6,
        "晦": 1,
        "暇": 1
    },
    "榈": {
        "闾": 2
    },
    "豁": {
        "忽": 5
    },
    "駮": {
        "胶": 1
    },
    "蹈": {
        "道": 7,
        "滔": 3,
        "大": 1
    },
    "遴": {
        "透": 4,
        "圭": 1
    },
    "臻": {
        "真": 4,
        "正": 1,
        "贞": 4,
        "证": 1,
        "桢": 1
    },
    "湔": {
        "蒯": 1,
        "渤": 1
    },
    "肋": {
        "累": 2,
        "类": 1
    },
    "挟": {
        "侠": 1,
        "鞋": 1
    },
    "烬": {
        "帽": 1
    },
    "绕": {
        "侥": 1,
        "遶": 2,
        "饶": 1
    },
    "昊": {
        "好": 3,
        "浩": 7,
        "号": 1
    },
    "嵌": {
        "欠": 2,
        "前": 1
    },
    "捎": {
        "捐": 1,
        "少": 1
    },
    "蔗": {
        "这": 1,
        "隋": 1
    },
    "肖": {
        "宵": 1,
        "晓": 2,
        "小": 3,
        "消": 2,
        "霄": 2,
        "潇": 1,
        "销": 1,
        "骁": 1
    },
    "癫": {
        "巅": 1,
        "颐": 2,
        "痘": 1
    },
    "疯": {
        "峰": 2,
        "风": 2,
        "庙": 1,
        "丰": 1
    },
    "廿": {
        "甘": 5
    },
    "弦": {
        "絃": 10,
        "炫": 3
    },
    "竖": {
        "数": 1,
        "书": 2,
        "束": 1
    },
    "恭": {
        "共": 7,
        "慕": 1
    },
    "腱": {
        "胆": 1
    },
    "芭": {
        "巴": 2
    },
    "妳": {
        "你": 5,
        "拟": 1
    },
    "赀": {
        "紫": 7,
        "赁": 2
    },
    "泯": {
        "明": 1,
        "麦": 1
    },
    "冯": {
        "封": 2,
        "马": 1,
        "风": 5,
        "枫": 5,
        "缝": 1,
        "分": 1,
        "逢": 1,
        "峰": 1,
        "奋": 1
    },
    "睿": {
        "吾": 1,
        "瑞": 4
    },
    "搀": {
        "灌": 1
    },
    "胫": {
        "径": 5,
        "静": 1
    },
    "篦": {
        "蓖": 3
    },
    "畿": {
        "鸡": 1
    },
    "凤": {
        "风": 4,
        "峰": 1,
        "份": 1,
        "缝": 1,
        "奉": 1,
        "封": 1
    },
    "脖": {
        "铂": 1
    },
    "姝": {
        "妹": 1,
        "叔": 1
    },
    "搥": {
        "槌": 1
    },
    "允": {
        "运": 1
    },
    "陲": {
        "垂": 2
    },
    "蕉": {
        "熹": 1,
        "芹": 2,
        "交": 2
    },
    "悟": {
        "午": 1
    },
    "淌": {
        "唐": 1
    },
    "邂": {
        "遐": 2,
        "遛": 1
    },
    "敛": {
        "联": 1
    },
    "枯": {
        "怕": 1,
        "哭": 1
    },
    "芷": {
        "只": 1
    },
    "弄": {
        "霹": 2,
        "吉": 1,
        "能": 1,
        "农": 1,
        "劳": 1
    },
    "淆": {
        "看": 1,
        "清": 5,
        "饶": 1,
        "涓": 1
    },
    "碇": {
        "淀": 1
    },
    "蒏": {
        "茜": 1
    },
    "毛": {
        "猫": 2,
        "茅": 2,
        "韦": 4,
        "焉": 1,
        "矛": 1
    },
    "窜": {
        "帘": 3,
        "荤": 1,
        "眉": 2,
        "瞎": 2
    },
    "棉": {
        "面": 4,
        "席": 2,
        "吊": 1,
        "惊": 1,
        "勉": 1
    },
    "辍": {
        "掇": 1
    },
    "吾": {
        "胃": 1,
        "捂": 1,
        "两": 1,
        "悟": 2,
        "吴": 1
    },
    "眅": {
        "畈": 1,
        "版": 1
    },
    "糊": {
        "胡": 3,
        "蹦": 1,
        "瑚": 1,
        "湖": 1
    },
    "阖": {
        "闺": 2,
        "闾": 1
    },
    "仑": {
        "沦": 1
    },
    "唆": {
        "峻": 2
    },
    "怀": {
        "淮": 1,
        "坏": 8,
        "华": 1
    },
    "阜": {
        "串": 1,
        "旱": 1
    },
    "牠": {
        "物": 2,
        "他": 4,
        "她": 1,
        "它": 2
    },
    "陋": {
        "落": 1
    },
    "婉": {
        "腕": 1,
        "跪": 1,
        "往": 1,
        "琬": 1,
        "玩": 1,
        "网": 1
    },
    "昔": {
        "新": 2
    },
    "篑": {
        "蒉": 5
    },
    "妙": {
        "秒": 14
    },
    "湍": {
        "团": 1
    },
    "蹉": {
        "瞒": 1,
        "搓": 1
    },
    "卑": {
        "悲": 5,
        "芽": 1,
        "宙": 2
    },
    "纣": {
        "约": 1
    },
    "矿": {
        "狂": 1,
        "旷": 2
    },
    "喘": {
        "瞒": 1
    },
    "裹": {
        "豪": 4,
        "果": 2,
        "寅": 1,
        "磊": 1,
        "畏": 1
    },
    "剐": {
        "管": 1,
        "刮": 1,
        "观": 1
    },
    "胶": {
        "狡": 1,
        "胺": 1,
        "交": 2,
        "焦": 1
    },
    "穴": {
        "学": 1
    },
    "午": {
        "五": 3,
        "干": 4,
        "无": 1,
        "务": 1
    },
    "柿": {
        "沛": 1,
        "是": 1
    },
    "崴": {
        "痘": 1,
        "葳": 1
    },
    "撂": {
        "搐": 2,
        "懦": 1
    },
    "邢": {
        "形": 1,
        "星": 1,
        "心": 1
    },
    "虏": {
        "房": 5
    },
    "幺": {
        "么": 2
    },
    "澈": {
        "辙": 4,
        "散": 1,
        "车": 1,
        "澍": 1,
        "萳": 1,
        "欣": 1
    },
    "绰": {
        "错": 7,
        "出": 2
    },
    "泾": {
        "静": 1,
        "晶": 1,
        "今": 1,
        "径": 2
    },
    "览": {
        "栏": 1,
        "蓝": 1,
        "兰": 1
    },
    "骜": {
        "敖": 1
    },
    "弯": {
        "完": 1,
        "穹": 1,
        "豌": 1,
        "湾": 1
    },
    "捆": {
        "姻": 1,
        "掴": 1,
        "困": 1
    },
    "琬": {
        "婉": 2,
        "晚": 1
    },
    "滢": {
        "莹": 2,
        "音": 1
    },
    "摰": {
        "挚": 3,
        "遛": 1,
        "麸": 1
    },
    "剂": {
        "季": 1,
        "计": 1,
        "几": 1,
        "紧": 1,
        "机": 1
    },
    "隧": {
        "燧": 5
    },
    "孚": {
        "夫": 2,
        "荸": 1,
        "符": 1
    },
    "颠": {
        "颇": 1,
        "点": 1,
        "店": 2
    },
    "鹅": {
        "鸸": 7
    },
    "笫": {
        "第": 4
    },
    "鲑": {
        "畦": 3
    },
    "恬": {
        "舔": 1
    },
    "祡": {
        "祟": 1
    },
    "毖": {
        "毙": 5
    },
    "熙": {
        "些": 2,
        "西": 18,
        "阚": 1,
        "系": 1,
        "羲": 2
    },
    "绪": {
        "序": 2,
        "旭": 1,
        "堵": 1,
        "锗": 1
    },
    "抓": {
        "瓜": 2,
        "拽": 1,
        "专": 2
    },
    "剑": {
        "建": 6,
        "健": 2,
        "见": 3,
        "件": 2
    },
    "圭": {
        "土": 5,
        "莹": 2,
        "麦": 1
    },
    "捍": {
        "厚": 3,
        "韩": 2,
        "淳": 1,
        "汉": 1
    },
    "擢": {
        "捏": 5,
        "搓": 1,
        "握": 2
    },
    "跛": {
        "肢": 1,
        "波": 1,
        "跋": 1
    },
    "综": {
        "纵": 1,
        "总": 7,
        "婷": 1
    },
    "萍": {
        "坪": 1,
        "平": 3,
        "声": 1
    },
    "捥": {
        "扰": 1
    },
    "挠": {
        "尧": 1,
        "侥": 1,
        "桡": 1
    },
    "垂": {
        "鄄": 3,
        "审": 1,
        "莆": 1,
        "炊": 1,
        "疆": 1
    },
    "鹉": {
        "鹊": 1
    },
    "孰": {
        "输": 1
    },
    "恿": {
        "膘": 1
    },
    "茁": {
        "拙": 7
    },
    "浮": {
        "服": 3,
        "福": 2,
        "孚": 3,
        "复": 1,
        "幅": 1
    },
    "疼": {
        "藤": 1,
        "腾": 2
    },
    "芋": {
        "于": 6
    },
    "珜": {
        "洋": 1,
        "杨": 1
    },
    "珮": {
        "裴": 1,
        "配": 1
    },
    "楠": {
        "喃": 1,
        "男": 3,
        "南": 1,
        "难": 1
    },
    "锰": {
        "猛": 1,
        "蒙": 2,
        "萌": 1
    },
    "筋": {
        "击": 1,
        "精": 2
    },
    "酌": {
        "的": 1,
        "酊": 1
    },
    "寿": {
        "手": 2,
        "兽": 1,
        "收": 1,
        "受": 2,
        "荨": 2,
        "授": 1,
        "首": 1,
        "芜": 1
    },
    "橇": {
        "请": 1
    },
    "烫": {
        "汤": 7
    },
    "厕": {
        "侧": 1,
        "策": 1
    },
    "蜓": {
        "妞": 1
    },
    "惑": {
        "匙": 1,
        "获": 1
    },
    "口": {
        "扣": 1,
        "叩": 1
    },
    "锏": {
        "剑": 1
    },
    "蜂": {
        "峰": 2,
        "妤": 1,
        "婷": 1
    },
    "扁": {
        "便": 1,
        "边": 2,
        "变": 1,
        "偏": 1
    },
    "魅": {
        "麸": 2,
        "每": 1,
        "媚": 1
    },
    "纷": {
        "分": 14,
        "峰": 4,
        "份": 1
    },
    "苣": {
        "芦": 1
    },
    "羚": {
        "林": 1,
        "邻": 1
    },
    "澄": {
        "成": 3,
        "承": 1,
        "程": 1
    },
    "槌": {
        "垂": 1,
        "锤": 3
    },
    "滁": {
        "出": 1
    },
    "皋": {
        "蒙": 1,
        "磊": 1
    },
    "灾": {
        "火": 3,
        "守": 1,
        "亩": 2,
        "在": 3
    },
    "酗": {
        "训": 2
    },
    "挚": {
        "喹": 1,
        "炽": 7,
        "彗": 1
    },
    "驭": {
        "与": 1,
        "仅": 1,
        "育": 1
    },
    "陀": {
        "达": 6
    },
    "浙": {
        "这": 6,
        "者": 1
    },
    "蹂": {
        "跃": 2,
        "贤": 3
    },
    "浃": {
        "夹": 6
    },
    "迭": {
        "叠": 10,
        "跌": 1
    },
    "羹": {
        "更": 2
    },
    "眬": {
        "胧": 1
    },
    "酪": {
        "胳": 2,
        "老": 1,
        "醋": 1
    },
    "耘": {
        "云": 4
    },
    "鳄": {
        "尸": 1,
        "钨": 1,
        "敏": 1,
        "腭": 1
    },
    "磋": {
        "砝": 1
    },
    "戽": {
        "扉": 1
    },
    "骏": {
        "君": 1,
        "俊": 3
    },
    "妍": {
        "岩": 3,
        "燕": 1,
        "验": 1,
        "艳": 1
    },
    "遨": {
        "翱": 5
    },
    "扳": {
        "版": 1,
        "皈": 2,
        "板": 1,
        "半": 1
    },
    "函": {
        "凶": 1,
        "含": 1
    },
    "幻": {
        "还": 1,
        "化": 1,
        "焕": 1
    },
    "秒": {
        "沙": 1,
        "少": 1,
        "吵": 9,
        "淼": 1,
        "苗": 1,
        "渺": 1
    },
    "睽": {
        "暌": 10
    },
    "嘎": {
        "高": 1,
        "晴": 1
    },
    "瘩": {
        "达": 1
    },
    "骋": {
        "程": 1
    },
    "麟": {
        "临": 1,
        "鄢": 1,
        "愤": 2,
        "磷": 1
    },
    "旻": {
        "昱": 2
    },
    "膝": {
        "胯": 6,
        "西": 1,
        "溪": 1
    },
    "畴": {
        "睛": 1,
        "涛": 3,
        "晴": 1
    },
    "赎": {
        "睛": 1,
        "啧": 1
    },
    "赈": {
        "贴": 2
    },
    "痴": {
        "疵": 7
    },
    "掠": {
        "扩": 3,
        "凉": 2,
        "略": 1,
        "惊": 1
    },
    "哉": {
        "栽": 1
    },
    "曹": {
        "草": 3
    },
    "圳": {
        "正": 2
    },
    "蜀": {
        "叔": 1
    },
    "黍": {
        "叔": 1,
        "泰": 1
    },
    "苫": {
        "菖": 1,
        "苦": 1
    },
    "甪": {
        "用": 1
    },
    "嵎": {
        "隅": 1
    },
    "钠": {
        "那": 4
    },
    "麓": {
        "睛": 1,
        "路": 1
    },
    "铠": {
        "凯": 1
    },
    "驰": {
        "吃": 2,
        "持": 2
    },
    "谌": {
        "成": 3
    },
    "咋": {
        "昨": 2
    },
    "串": {
        "窗": 1,
        "传": 1,
        "穿": 1,
        "川": 1
    },
    "掮": {
        "捐": 1
    },
    "兽": {
        "曾": 1,
        "受": 1,
        "授": 1
    },
    "碉": {
        "硐": 1
    },
    "浴": {
        "与": 1,
        "漕": 1,
        "谷": 1
    },
    "畸": {
        "激": 1,
        "睛": 3
    },
    "哮": {
        "睹": 1,
        "孝": 1,
        "峙": 1
    },
    "敕": {
        "敖": 2
    },
    "膀": {
        "板": 6
    },
    "阎": {
        "彦": 1,
        "眼": 1,
        "延": 1,
        "炎": 2
    },
    "陃": {
        "炳": 1
    },
    "肩": {
        "尖": 13,
        "间": 7,
        "简": 1
    },
    "豹": {
        "约": 4,
        "包": 1
    },
    "螺": {
        "蝉": 2,
        "漯": 1
    },
    "褐": {
        "喝": 4
    },
    "禺": {
        "与": 1
    },
    "丑": {
        "愁": 1
    },
    "玺": {
        "吸": 2,
        "霆": 1,
        "睿": 1,
        "喜": 1,
        "习": 1
    },
    "罕": {
        "空": 2
    },
    "缜": {
        "绩": 2
    },
    "惮": {
        "膳": 1
    },
    "惋": {
        "愤": 3
    },
    "墅": {
        "鄄": 2,
        "数": 1,
        "疆": 1,
        "述": 1,
        "雪": 1
    },
    "嘘": {
        "吁": 10,
        "虚": 1,
        "喔": 2
    },
    "甸": {
        "电": 1
    },
    "榻": {
        "嗝": 1,
        "镭": 1,
        "唱": 1,
        "塌": 1
    },
    "磡": {
        "瞄": 1,
        "勘": 1
    },
    "蝇": {
        "渑": 1
    },
    "郜": {
        "高": 1
    },
    "谳": {
        "献": 1
    },
    "懒": {
        "烂": 2,
        "赖": 1,
        "愤": 1
    },
    "瓩": {
        "旺": 3
    },
    "衡": {
        "衙": 5,
        "往": 4,
        "恒": 2,
        "孀": 3,
        "横": 2,
        "阗": 1
    },
    "惶": {
        "湟": 4
    },
    "搅": {
        "加": 2
    },
    "坝": {
        "把": 3
    },
    "雕": {
        "叼": 1,
        "骷": 2
    },
    "谦": {
        "涝": 3,
        "签": 1,
        "谛": 2
    },
    "咯": {
        "歌": 1
    },
    "藻": {
        "蜻": 1,
        "溟": 1
    },
    "悼": {
        "淖": 2,
        "盗": 1,
        "到": 1
    },
    "璀": {
        "翠": 1
    },
    "溽": {
        "泻": 1
    },
    "肿": {
        "种": 1
    },
    "慈": {
        "词": 1,
        "磁": 2
    },
    "吠": {
        "肽": 1
    },
    "侍": {
        "痔": 1,
        "是": 1
    },
    "猜": {
        "才": 2,
        "菜": 1,
        "债": 8
    },
    "巫": {
        "雾": 1,
        "吾": 1
    },
    "伎": {
        "剂": 1
    },
    "曦": {
        "瞌": 1,
        "溪": 2,
        "欣": 1,
        "锡": 1
    },
    "柴": {
        "茶": 1
    },
    "畊": {
        "耕": 2
    },
    "懦": {
        "恬": 1
    },
    "劈": {
        "避": 1
    },
    "磷": {
        "蔬": 2,
        "凌": 2,
        "林": 1
    },
    "遢": {
        "踏": 1
    },
    "桎": {
        "治": 1,
        "知": 1
    },
    "抟": {
        "持": 1
    },
    "芽": {
        "牙": 1
    },
    "疤": {
        "吧": 1
    },
    "驴": {
        "沪": 1,
        "旅": 2
    },
    "铸": {
        "助": 6,
        "住": 3,
        "注": 1,
        "晤": 2
    },
    "琅": {
        "朗": 2
    },
    "灸": {
        "炙": 1
    },
    "胯": {
        "快": 1
    },
    "盲": {
        "胃": 1,
        "吉": 1,
        "忙": 1,
        "熹": 1
    },
    "敷": {
        "负": 1,
        "付": 1,
        "敖": 1,
        "勤": 1
    },
    "瑾": {
        "景": 2,
        "锦": 1
    },
    "肠": {
        "场": 2,
        "长": 2
    },
    "妥": {
        "托": 1,
        "土": 1,
        "炭": 1,
        "徒": 1,
        "安": 1
    },
    "煜": {
        "玉": 1
    },
    "讧": {
        "迂": 1
    },
    "跚": {
        "姗": 2
    },
    "耷": {
        "大": 1,
        "打": 2,
        "达": 2
    },
    "俯": {
        "俪": 1,
        "服": 1,
        "福": 1,
        "唰": 1
    },
    "窖": {
        "交": 1,
        "教": 1,
        "饺": 2,
        "叫": 1
    },
    "玷": {
        "砧": 1
    },
    "尿": {
        "屎": 5,
        "鸟": 2
    },
    "纮": {
        "练": 3
    },
    "吐": {
        "肚": 1,
        "图": 1,
        "堍": 1
    },
    "棕": {
        "惊": 2,
        "宗": 1,
        "凉": 1
    },
    "嫂": {
        "扫": 1
    },
    "蹲": {
        "炖": 1
    },
    "搔": {
        "蜃": 1
    },
    "稣": {
        "鄙": 1
    },
    "殷": {
        "应": 1,
        "殿": 3,
        "因": 1,
        "阴": 1
    },
    "椎": {
        "惟": 1
    },
    "瘦": {
        "受": 6,
        "搜": 2,
        "守": 1,
        "匣": 1,
        "兽": 1
    },
    "侣": {
        "倡": 1,
        "女": 1
    },
    "潼": {
        "桐": 2,
        "童": 3,
        "统": 1,
        "通": 1,
        "同": 1
    },
    "碘": {
        "点": 3
    },
    "危": {
        "微": 2,
        "债": 1,
        "慰": 1,
        "围": 1,
        "威": 1
    },
    "猕": {
        "捌": 1
    },
    "蝎": {
        "嫣": 1,
        "娼": 1
    },
    "帅": {
        "晒": 1
    },
    "纹": {
        "鲛": 1,
        "文": 1
    },
    "揉": {
        "操": 1,
        "柔": 1
    },
    "晟": {
        "生": 1,
        "圣": 1,
        "展": 2,
        "胜": 2
    },
    "琛": {
        "踝": 1,
        "深": 1
    },
    "舵": {
        "陀": 1,
        "多": 1
    },
    "瑛": {
        "英": 1,
        "因": 1,
        "换": 1
    },
    "揽": {
        "浪": 1
    },
    "秃": {
        "凸": 1,
        "图": 1
    },
    "碓": {
        "睢": 1
    },
    "砸": {
        "杂": 8,
        "咱": 3
    },
    "笨": {
        "本": 3
    },
    "浆": {
        "泉": 1,
        "酱": 1
    },
    "汤": {
        "唐": 2,
        "趟": 1,
        "糖": 1,
        "堂": 1
    },
    "辄": {
        "唰": 1
    },
    "捣": {
        "灞": 1
    },
    "奂": {
        "焕": 2
    },
    "罡": {
        "刚": 1
    },
    "杳": {
        "姚": 1,
        "妖": 1,
        "沓": 1
    },
    "攘": {
        "震": 1,
        "懵": 1
    },
    "晙": {
        "峻": 1
    },
    "蚬": {
        "岘": 1
    },
    "螈": {
        "幅": 1
    },
    "骼": {
        "略": 1
    },
    "躁": {
        "愤": 1,
        "燥": 3
    },
    "苛": {
        "苟": 2
    },
    "抡": {
        "抢": 1,
        "论": 1
    },
    "摒": {
        "潺": 1,
        "橱": 1
    },
    "搧": {
        "煽": 1,
        "晒": 2
    },
    "庇": {
        "臂": 1
    },
    "殃": {
        "央": 7
    },
    "渊": {
        "圆": 1,
        "原": 1,
        "蜊": 1,
        "源": 1
    },
    "韬": {
        "涛": 1
    },
    "彪": {
        "标": 2
    },
    "锭": {
        "定": 1
    },
    "挨": {
        "爱": 1,
        "诶": 2
    },
    "钖": {
        "汤": 3,
        "锡": 1
    },
    "蓉": {
        "荣": 2
    },
    "缆": {
        "蓝": 7
    },
    "舟": {
        "白": 1,
        "州": 1,
        "丹": 2
    },
    "懑": {
        "辕": 1,
        "赭": 1
    },
    "晰": {
        "细": 2,
        "瞄": 1
    },
    "攥": {
        "钻": 1
    },
    "滤": {
        "虑": 1,
        "溥": 1
    },
    "劫": {
        "劭": 1,
        "解": 1
    },
    "哭": {
        "括": 1,
        "苦": 4,
        "器": 2
    },
    "叉": {
        "差": 2,
        "插": 1
    },
    "掴": {
        "国": 3,
        "过": 2
    },
    "娴": {
        "贤": 3
    },
    "餍": {
        "僵": 1
    },
    "褵": {
        "漓": 2,
        "禧": 1
    },
    "矶": {
        "矾": 7
    },
    "樽": {
        "懵": 1
    },
    "枝": {
        "伎": 2,
        "知": 1,
        "只": 1,
        "栀": 1,
        "使": 1
    },
    "喙": {
        "瞎": 1
    },
    "摸": {
        "摩": 1,
        "磨": 1,
        "抹": 1
    },
    "肴": {
        "雹": 1
    },
    "弧": {
        "糊": 2
    },
    "躬": {
        "供": 1
    },
    "橥": {
        "渠": 1
    },
    "峪": {
        "与": 1,
        "于": 1,
        "宇": 1
    },
    "俟": {
        "侯": 4,
        "俊": 1
    },
    "跋": {
        "愤": 1
    },
    "弛": {
        "池": 1
    },
    "窒": {
        "室": 3,
        "知": 1
    },
    "獗": {
        "颊": 1
    },
    "序": {
        "训": 3,
        "虚": 1,
        "学": 1
    },
    "帘": {
        "廉": 7
    },
    "凳": {
        "冀": 2,
        "莫": 2,
        "瞳": 1,
        "赏": 1
    },
    "璞": {
        "朴": 9
    },
    "纬": {
        "伟": 1
    },
    "鹫": {
        "璧": 3,
        "镒": 1
    },
    "镅": {
        "湄": 1
    },
    "仿": {
        "防": 2,
        "反": 2,
        "彷": 2,
        "房": 1
    },
    "扒": {
        "吧": 3,
        "把": 1
    },
    "狮": {
        "师": 5,
        "式": 2,
        "视": 1,
        "是": 2,
        "石": 2
    },
    "腔": {
        "枪": 1
    },
    "壳": {
        "科": 2,
        "克": 1,
        "咳": 1,
        "客": 1,
        "可": 1,
        "芜": 1
    },
    "歪": {
        "壹": 1,
        "否": 2,
        "外": 1
    },
    "旱": {
        "汉": 2,
        "平": 1,
        "亨": 1
    },
    "邵": {
        "少": 2
    },
    "痪": {
        "簧": 1,
        "潢": 1
    },
    "尺": {
        "吃": 2,
        "迟": 1
    },
    "焉": {
        "延": 1
    },
    "铎": {
        "泽": 1,
        "愕": 1,
        "度": 1
    },
    "揆": {
        "睽": 3,
        "捏": 1
    },
    "漭": {
        "莽": 1
    },
    "腮": {
        "腭": 1
    },
    "焖": {
        "们": 1
    },
    "謢": {
        "葭": 1
    },
    "釆": {
        "采": 1
    },
    "晾": {
        "梁": 1
    },
    "隙": {
        "系": 6,
        "细": 1
    },
    "倚": {
        "以": 1
    },
    "瞥": {
        "骜": 1
    },
    "霾": {
        "雇": 3
    },
    "铡": {
        "展": 1
    },
    "溪": {
        "漯": 1,
        "悉": 1,
        "淫": 1,
        "西": 1,
        "希": 1
    },
    "鹬": {
        "黯": 1,
        "鸪": 1,
        "鹃": 1
    },
    "鳢": {
        "噜": 1
    },
    "卤": {
        "入": 1
    },
    "鱿": {
        "油": 1
    },
    "侃": {
        "看": 4
    },
    "竺": {
        "朱": 1,
        "住": 1
    },
    "牙": {
        "要": 1,
        "加": 1
    },
    "拽": {
        "抓": 1
    },
    "臆": {
        "瞳": 7,
        "膈": 1
    },
    "帑": {
        "蹈": 1
    },
    "叙": {
        "许": 1,
        "钗": 1,
        "学": 1
    },
    "翌": {
        "一": 1
    },
    "彗": {
        "菅": 1
    },
    "馑": {
        "轩": 1,
        "金": 1
    },
    "谤": {
        "旁": 1,
        "愣": 1
    },
    "俩": {
        "脸": 1
    },
    "柄": {
        "兵": 1,
        "饼": 2
    },
    "桦": {
        "华": 1
    },
    "刁": {
        "叼": 1,
        "掉": 1
    },
    "锣": {
        "罗": 2
    },
    "殭": {
        "僵": 2
    },
    "噎": {
        "瞳": 2
    },
    "衍": {
        "演": 1,
        "延": 1,
        "严": 1
    },
    "匪": {
        "飞": 1,
        "非": 2,
        "费": 1,
        "肥": 1
    },
    "伐": {
        "伎": 4,
        "发": 4,
        "法": 1
    },
    "沓": {
        "踏": 5
    },
    "飚": {
        "标": 2,
        "飙": 1
    },
    "沪": {
        "胡": 1,
        "护": 4,
        "互": 2,
        "呼": 2,
        "户": 4,
        "乎": 2,
        "湖": 1
    },
    "鹿": {
        "厝": 1
    },
    "剿": {
        "蒯": 3,
        "交": 1
    },
    "纲": {
        "刚": 2,
        "钢": 1,
        "缸": 1,
        "杆": 1
    },
    "盯": {
        "定": 1,
        "钉": 1
    },
    "馁": {
        "绥": 1
    },
    "蕞": {
        "葭": 1,
        "噩": 1
    },
    "濑": {
        "滞": 1
    },
    "踩": {
        "才": 5,
        "菜": 2,
        "跃": 1,
        "财": 1,
        "睬": 1
    },
    "州": {
        "周": 4,
        "洲": 1,
        "舟": 1
    },
    "腐": {
        "隋": 3,
        "富": 1,
        "父": 1,
        "夫": 1,
        "扁": 1
    },
    "渣": {
        "站": 1,
        "咋": 3,
        "着": 1
    },
    "舅": {
        "圃": 1,
        "冒": 1
    },
    "凶": {
        "胸": 2
    },
    "颓": {
        "推": 1
    },
    "莒": {
        "菖": 2
    },
    "页": {
        "古": 1
    },
    "袤": {
        "裹": 1,
        "衰": 1
    },
    "删": {
        "刑": 1,
        "伤": 1,
        "别": 1,
        "山": 1
    },
    "嚣": {
        "睛": 1,
        "器": 1
    },
    "戮": {
        "录": 1
    },
    "刃": {
        "仞": 6
    },
    "姨": {
        "已": 1,
        "一": 1
    },
    "楢": {
        "桶": 1
    },
    "杞": {
        "记": 1
    },
    "珺": {
        "军": 1
    },
    "矗": {
        "处": 1
    },
    "鹤": {
        "贺": 1,
        "和": 1
    },
    "茎": {
        "芎": 1
    },
    "沫": {
        "床": 1
    },
    "纛": {
        "熹": 1
    },
    "嫁": {
        "价": 1
    },
    "麾": {
        "序": 1
    },
    "冶": {
        "也": 2,
        "爷": 1,
        "叶": 1
    },
    "阋": {
        "闾": 1
    },
    "匹": {
        "屁": 1,
        "皮": 1
    },
    "儒": {
        "如": 2
    },
    "氾": {
        "泛": 2
    },
    "纺": {
        "仿": 1,
        "鲸": 1,
        "房": 1,
        "纫": 1,
        "访": 1
    },
    "籓": {
        "箐": 1
    },
    "捂": {
        "午": 1,
        "误": 1,
        "五": 4,
        "屋": 1
    },
    "棘": {
        "浈": 3,
        "极": 1
    },
    "曜": {
        "睛": 1
    },
    "栅": {
        "硼": 3
    },
    "嘻": {
        "欣": 1
    },
    "硅": {
        "鬼": 1
    },
    "缡": {
        "螭": 1,
        "缙": 3,
        "噶": 1
    },
    "乱": {
        "坏": 1
    },
    "崃": {
        "睐": 1
    },
    "酋": {
        "酉": 3
    },
    "娄": {
        "萎": 2,
        "董": 1,
        "楼": 1
    },
    "茹": {
        "如": 8
    },
    "澹": {
        "詹": 1,
        "满": 1
    },
    "蹬": {
        "登": 2
    },
    "孜": {
        "兹": 1
    },
    "婵": {
        "产": 1
    },
    "别": {
        "比": 1,
        "笔": 1,
        "删": 1,
        "另": 1,
        "刑": 1,
        "被": 1
    },
    "簇": {
        "簧": 1
    },
    "筏": {
        "发": 1
    },
    "闩": {
        "曰": 2
    },
    "咳": {
        "可": 2
    },
    "虱": {
        "事": 1
    },
    "痢": {
        "痫": 1
    },
    "杭": {
        "航": 2
    },
    "呜": {
        "乌": 1
    },
    "弩": {
        "奴": 1
    },
    "洽": {
        "冶": 2,
        "启": 1
    },
    "猝": {
        "促": 2
    },
    "娟": {
        "娲": 1
    },
    "赦": {
        "放": 1,
        "叙": 1
    },
    "犬": {
        "全": 3,
        "大": 1
    },
    "侮": {
        "乌": 1
    },
    "吹": {
        "锤": 1
    },
    "巍": {
        "薇": 1,
        "维": 1
    },
    "踱": {
        "镀": 1
    },
    "沃": {
        "厌": 3,
        "我": 1
    },
    "镀": {
        "瞎": 1
    },
    "逊": {
        "虚": 1
    },
    "锤": {
        "吹": 1
    },
    "诘": {
        "洁": 1,
        "请": 1
    },
    "犀": {
        "圃": 2,
        "霹": 1,
        "冒": 1
    },
    "跷": {
        "窍": 1
    },
    "匿": {
        "匡": 1,
        "祢": 1
    },
    "箎": {
        "麓": 1
    },
    "韶": {
        "少": 1
    },
    "翩": {
        "愤": 1
    },
    "媞": {
        "替": 1
    },
    "晕": {
        "运": 5
    },
    "彰": {
        "张": 1,
        "影": 1
    },
    "鞍": {
        "俺": 1
    },
    "钩": {
        "构": 1,
        "沟": 2
    },
    "徉": {
        "洋": 1
    },
    "乡": {
        "香": 1,
        "项": 1,
        "箱": 1,
        "相": 3,
        "现": 1,
        "像": 1
    },
    "娩": {
        "跪": 1,
        "娥": 1
    },
    "缰": {
        "疆": 1
    },
    "酶": {
        "没": 1
    },
    "宙": {
        "亩": 6
    },
    "镶": {
        "相": 2
    },
    "庾": {
        "与": 2
    },
    "璋": {
        "张": 1
    },
    "坤": {
        "婶": 1
    },
    "冥": {
        "更": 1,
        "亘": 1
    },
    "焱": {
        "岩": 6,
        "炎": 3,
        "艳": 1,
        "颜": 1
    },
    "铩": {
        "铼": 1
    },
    "瞄": {
        "苗": 3,
        "秒": 1
    },
    "饬": {
        "伤": 1
    },
    "蝶": {
        "叠": 1,
        "娉": 1,
        "妞": 1
    },
    "蛐": {
        "取": 1
    },
    "茵": {
        "阴": 2
    },
    "淖": {
        "草": 1
    },
    "钊": {
        "朝": 2,
        "着": 1,
        "赵": 1
    },
    "珂": {
        "河": 1,
        "呵": 1
    },
    "醇": {
        "腥": 1,
        "纯": 1,
        "耐": 1
    },
    "拄": {
        "主": 1,
        "住": 1
    },
    "仕": {
        "事": 1
    },
    "鹳": {
        "飘": 1
    },
    "醯": {
        "醌": 1
    },
    "幢": {
        "愕": 1
    },
    "荚": {
        "加": 1
    },
    "舥": {
        "吧": 1
    },
    "陕": {
        "陵": 1,
        "峡": 1,
        "善": 1
    },
    "蜡": {
        "蜻": 1
    },
    "趟": {
        "逍": 2,
        "糖": 1,
        "越": 1
    },
    "畅": {
        "砀": 4,
        "场": 1,
        "长": 1
    },
    "炫": {
        "选": 1
    },
    "媲": {
        "琨": 1
    },
    "嘱": {
        "蠕": 1
    },
    "鼐": {
        "熹": 1
    },
    "蛛": {
        "侏": 1,
        "麟": 1
    },
    "隽": {
        "俊": 1
    },
    "椥": {
        "柳": 1
    },
    "赤": {
        "翅": 1,
        "池": 1,
        "蒜": 1
    },
    "茄": {
        "伽": 1
    },
    "扥": {
        "炖": 1
    },
    "憾": {
        "焊": 1,
        "愤": 1
    },
    "吻": {
        "文": 2,
        "稳": 1
    },
    "嗣": {
        "四": 1
    },
    "孱": {
        "屋": 1
    },
    "枷": {
        "家": 1
    },
    "柢": {
        "低": 2
    },
    "汝": {
        "茹": 1,
        "如": 1
    },
    "阙": {
        "确": 1
    },
    "寅": {
        "应": 1
    },
    "乙": {
        "以": 1,
        "一": 1,
        "已": 1,
        "异": 1
    },
    "慵": {
        "懵": 1
    },
    "拇": {
        "掴": 1
    },
    "楷": {
        "开": 1
    },
    "氨": {
        "安": 1
    },
    "滴": {
        "嘀": 2,
        "痫": 1,
        "地": 1
    },
    "孵": {
        "腐": 1,
        "府": 1
    },
    "忱": {
        "成": 1
    },
    "掣": {
        "撤": 1,
        "靼": 1
    },
    "捏": {
        "押": 2,
        "湟": 1
    },
    "撬": {
        "敲": 1,
        "橇": 1
    },
    "匦": {
        "圃": 1
    },
    "懋": {
        "猫": 1
    },
    "峨": {
        "愤": 2
    },
    "颚": {
        "吨": 1
    },
    "橙": {
        "榴": 1
    },
    "尖": {
        "见": 1,
        "间": 1
    },
    "瞪": {
        "登": 1
    },
    "奈": {
        "纳": 1,
        "耐": 1
    },
    "磁": {
        "词": 1
    },
    "璨": {
        "灿": 3
    },
    "溴": {
        "漠": 2
    },
    "骇": {
        "该": 2
    },
    "肝": {
        "干": 1
    },
    "痱": {
        "废": 1
    },
    "赘": {
        "螯": 1
    },
    "焘": {
        "涛": 1
    },
    "孢": {
        "泡": 2
    },
    "蚕": {
        "餐": 1
    },
    "钾": {
        "甲": 1,
        "假": 1
    },
    "绵": {
        "席": 2
    },
    "锟": {
        "坤": 1
    },
    "纱": {
        "杀": 1,
        "沙": 1
    },
    "廖": {
        "辽": 1,
        "聊": 1
    },
    "羔": {
        "高": 1
    },
    "廷": {
        "庭": 1,
        "婷": 2,
        "停": 1
    },
    "爹": {
        "多": 1
    },
    "罂": {
        "阴": 2
    },
    "矜": {
        "精": 1
    },
    "沣": {
        "风": 2
    },
    "窑": {
        "瑶": 1,
        "姚": 1
    },
    "阀": {
        "阎": 2
    },
    "淇": {
        "齐": 1
    },
    "拗": {
        "熬": 1
    },
    "胰": {
        "愤": 1,
        "衣": 1
    },
    "黝": {
        "黜": 1
    },
    "谄": {
        "滔": 1
    },
    "磊": {
        "类": 1,
        "蕾": 1,
        "累": 1
    },
    "蓖": {
        "苗": 1,
        "苘": 1,
        "瞎": 1
    },
    "璧": {
        "避": 1,
        "碧": 1
    },
    "啼": {
        "临": 2
    },
    "浊": {
        "压": 1
    },
    "婪": {
        "梦": 1
    },
    "粳": {
        "更": 1
    },
    "橱": {
        "嗝": 1,
        "圃": 1
    },
    "羇": {
        "疆": 1
    },
    "鳀": {
        "鲲": 1
    },
    "熠": {
        "意": 1,
        "义": 1
    },
    "衅": {
        "戏": 1
    },
    "咬": {
        "要": 1,
        "皎": 6,
        "谣": 1
    },
    "侠": {
        "挟": 1
    },
    "沆": {
        "沉": 1
    },
    "吝": {
        "林": 1
    },
    "唉": {
        "哎": 1
    },
    "炽": {
        "尺": 1,
        "帜": 1
    },
    "轩": {
        "萱": 3
    },
    "哽": {
        "耿": 1,
        "更": 1
    },
    "咽": {
        "彦": 1,
        "严": 1,
        "厌": 1
    },
    "胤": {
        "一": 1
    },
    "啶": {
        "定": 1
    },
    "伢": {
        "呀": 1
    },
    "鲶": {
        "稔": 2
    },
    "殒": {
        "鱼": 1
    },
    "崩": {
        "蹦": 1
    },
    "杼": {
        "抒": 1
    },
    "铃": {
        "零": 1
    },
    "铆": {
        "锚": 1
    },
    "谜": {
        "谴": 1
    },
    "川": {
        "船": 1,
        "穿": 1
    },
    "慨": {
        "既": 1
    },
    "杉": {
        "珊": 1,
        "山": 1
    },
    "酚": {
        "盼": 1
    },
    "梠": {
        "圈": 1
    },
    "冽": {
        "例": 1
    },
    "焚": {
        "梵": 1
    },
    "荧": {
        "银": 1
    },
    "惬": {
        "且": 1
    },
    "衬": {
        "称": 1
    },
    "兄": {
        "讯": 1
    },
    "岱": {
        "啃": 1
    },
    "汁": {
        "至": 1
    },
    "鳟": {
        "嘻": 1
    },
    "貏": {
        "埤": 1
    },
    "歇": {
        "些": 1
    },
    "聂": {
        "浸": 1
    },
    "蹩": {
        "簧": 1
    },
    "羲": {
        "熙": 1
    },
    "枉": {
        "网": 1,
        "汪": 1
    },
    "啥": {
        "瞎": 1,
        "杀": 1
    },
    "痊": {
        "序": 1
    },
    "甯": {
        "宁": 2
    },
    "揩": {
        "楷": 1
    },
    "哆": {
        "多": 1
    },
    "钰": {
        "育": 1,
        "雨": 1
    },
    "褚": {
        "楚": 1
    },
    "斧": {
        "付": 1
    },
    "跄": {
        "抢": 1
    },
    "滚": {
        "衮": 1,
        "棍": 1
    },
    "羸": {
        "赢": 2
    },
    "诼": {
        "涿": 2
    },
    "鬼": {
        "贵": 1
    },
    "僧": {
        "增": 2,
        "懵": 1
    },
    "俨": {
        "演": 1
    },
    "讦": {
        "汗": 1,
        "评": 1
    },
    "眨": {
        "咋": 1
    },
    "庙": {
        "秒": 1,
        "妙": 1
    },
    "晏": {
        "严": 1
    },
    "肮": {
        "朊": 1
    },
    "卜": {
        "不": 1
    },
    "蚂": {
        "马": 1
    },
    "穷": {
        "分": 2
    },
    "觊": {
        "鲫": 1,
        "基": 1
    },
    "觎": {
        "鱼": 1,
        "于": 1
    },
    "媳": {
        "携": 1
    },
    "咪": {
        "米": 1
    },
    "褂": {
        "瓜": 1
    },
    "蔽": {
        "币": 1,
        "比": 1
    },
    "蹭": {
        "层": 2
    },
    "镁": {
        "美": 1
    },
    "玫": {
        "哎": 1,
        "美": 1,
        "梅": 1
    },
    "唔": {
        "晤": 1
    },
    "魄": {
        "破": 2
    },
    "巡": {
        "寻": 2
    },
    "秆": {
        "杆": 1
    },
    "睐": {
        "来": 1
    },
    "籽": {
        "字": 1
    },
    "龃": {
        "龌": 1
    },
    "紥": {
        "扎": 1
    },
    "鳌": {
        "堇": 1
    },
    "鞭": {
        "硬": 1
    },
    "棱": {
        "陵": 1
    },
    "谀": {
        "于": 1
    },
    "蹼": {
        "膛": 1
    },
    "齍": {
        "疆": 1
    },
    "僻": {
        "俯": 1
    },
    "氯": {
        "绿": 1,
        "氨": 1
    },
    "弓": {
        "功": 1,
        "工": 1,
        "攻": 1,
        "共": 1
    },
    "钨": {
        "泻": 1
    },
    "痍": {
        "庚": 3
    },
    "糸": {
        "系": 1
    },
    "蚯": {
        "秋": 1
    },
    "叮": {
        "盯": 1
    },
    "诌": {
        "邹": 1
    },
    "镉": {
        "革": 1
    },
    "锥": {
        "追": 1
    },
    "妪": {
        "岖": 1
    },
    "睾": {
        "琶": 1
    },
    "椁": {
        "淳": 1
    },
    "骥": {
        "骠": 1
    },
    "饕": {
        "誓": 1,
        "淘": 1
    },
    "丘": {
        "求": 1
    },
    "喆": {
        "者": 1
    },
    "荔": {
        "立": 2
    },
    "蝉": {
        "婵": 1
    },
    "菊": {
        "局": 1
    },
    "轧": {
        "压": 2
    },
    "庶": {
        "数": 1,
        "肝": 2
    },
    "疹": {
        "诊": 1
    },
    "稠": {
        "阔": 1
    },
    "岖": {
        "岫": 1,
        "区": 1,
        "呕": 1
    },
    "熔": {
        "荣": 1
    },
    "舆": {
        "娱": 1
    },
    "耕": {
        "跟": 1
    },
    "蜚": {
        "茧": 1
    },
    "谕": {
        "与": 1
    },
    "檐": {
        "禧": 1
    },
    "饥": {
        "基": 1
    },
    "荳": {
        "苣": 1
    },
    "塬": {
        "元": 1
    },
    "寥": {
        "聊": 2
    },
    "竻": {
        "穷": 1
    },
    "硫": {
        "流": 2,
        "砥": 1
    },
    "簸": {
        "筋": 1
    },
    "酸": {
        "酝": 1
    },
    "颐": {
        "益": 1
    },
    "毽": {
        "剑": 1
    },
    "蹒": {
        "龋": 1
    },
    "澎": {
        "滢": 1
    },
    "皮": {
        "鼻": 3
    },
    "巿": {
        "市": 1
    },
    "沮": {
        "洹": 1
    },
    "箭": {
        "建": 1,
        "前": 1
    },
    "蜇": {
        "蛰": 1
    },
    "薜": {
        "薛": 1
    },
    "焊": {
        "犀": 1
    },
    "檬": {
        "盟": 1
    },
    "蓠": {
        "蒿": 1
    },
    "辙": {
        "钴": 1
    },
    "捺": {
        "那": 1
    },
    "撸": {
        "路": 1
    },
    "诽": {
        "俳": 1
    },
    "诋": {
        "坻": 1
    },
    "囚": {
        "球": 1
    },
    "卬": {
        "印": 1
    },
    "殇": {
        "疡": 1
    },
    "梓": {
        "锌": 1
    },
    "褫": {
        "祸": 1
    },
    "龌": {
        "愤": 1
    },
    "辗": {
        "辐": 1,
        "瞩": 1
    },
    "靶": {
        "吧": 1
    },
    "颞": {
        "颢": 1
    },
    "獐": {
        "猩": 1
    },
    "歆": {
        "欣": 1
    },
    "兜": {
        "痘": 2
    },
    "苇": {
        "委": 1
    },
    "筵": {
        "宴": 1
    },
    "孑": {
        "子": 1
    },
    "莤": {
        "菖": 1
    },
    "嵋": {
        "眉": 1
    },
    "霭": {
        "菖": 1
    },
    "拢": {
        "龙": 1
    },
    "撩": {
        "擦": 1
    },
    "飕": {
        "飓": 1
    },
    "遑": {
        "逞": 1
    },
    "俸": {
        "丰": 1
    },
    "拐": {
        "怪": 1,
        "乖": 1
    },
    "绳": {
        "省": 1,
        "声": 1
    },
    "蚵": {
        "阿": 1
    },
    "榭": {
        "唰": 1
    },
    "蜢": {
        "锰": 1
    },
    "钞": {
        "超": 1
    },
    "穗": {
        "踵": 1
    },
    "咒": {
        "轴": 1
    },
    "疟": {
        "庐": 1
    },
    "戳": {
        "初": 1,
        "翟": 1
    },
    "闷": {
        "蒯": 1,
        "么": 1
    },
    "禀": {
        "亩": 1
    },
    "坍": {
        "他": 2
    },
    "驯": {
        "徐": 1
    },
    "祛": {
        "去": 1
    },
    "愠": {
        "温": 1
    },
    "饺": {
        "皎": 1
    },
    "鹃": {
        "鸪": 1
    },
    "陨": {
        "云": 1
    },
    "漥": {
        "滢": 1
    },
    "舀": {
        "咬": 1
    },
    "噘": {
        "觉": 1
    },
    "滇": {
        "电": 1
    },
    "逗": {
        "斗": 1
    },
    "蜥": {
        "蟀": 1
    },
    "绯": {
        "啡": 1
    },
    "噌": {
        "唱": 1
    },
    "萩": {
        "菽": 2
    },
    "谲": {
        "赠": 1
    },
    "扛": {
        "？": 1
    },
    "厌": {
        "咽": 1
    },
    "荟": {
        "贿": 1
    },
    "舸": {
        "歌": 1
    },
    "帜": {
        "只": 2
    },
    "伺": {
        "司": 1
    },
    "骛": {
        "骜": 1
    },
    "漩": {
        "炫": 1
    },
    "迢": {
        "逼": 1
    },
    "伶": {
        "玲": 1
    },
    "娑": {
        "鲨": 1
    },
    "斡": {
        "朝": 1
    },
    "昙": {
        "票": 1
    },
    "戛": {
        "亘": 1
    },
    "咛": {
        "呤": 1
    },
    "蒿": {
        "高": 1
    },
    "莓": {
        "没": 1
    },
    "烁": {
        "泺": 1
    },
    "靳": {
        "京": 1
    },
    "韵": {
        "运": 1
    },
    "纵": {
        "啾": 1
    },
    "亢": {
        "康": 1
    },
    "啵": {
        "波": 2
    },
    "叩": {
        "扣": 1
    },
    "蛟": {
        "角": 1
    },
    "窟": {
        "扁": 1
    },
    "慓": {
        "漂": 1
    },
    "椒": {
        "教": 1
    },
    "鹞": {
        "幺": 1
    },
    "窨": {
        "樱": 1
    },
    "嚷": {
        "疆": 1
    },
    "攒": {
        "咱": 1
    },
    "罅": {
        "罐": 1
    },
    "骊": {
        "理": 1
    },
    "熬": {
        "鳌": 1
    },
    "哟": {
        "有": 1
    },
    "檞": {
        "懈": 1
    },
    "箫": {
        "宵": 1
    },
    "酮": {
        "嘱": 1
    },
    "绸": {
        "阔": 1
    },
    "樱": {
        "婴": 1
    },
    "潻": {
        "漯": 1
    },
    "剖": {
        "破": 1
    },
    "镙": {
        "镶": 1
    },
    "媚": {
        "妹": 1
    },
    "栈": {
        "战": 1
    },
    "嘈": {
        "噜": 1
    },
    "绣": {
        "秀": 1
    },
    "烂": {
        "兰": 1
    },
    "矣": {
        "艺": 1
    },
    "噙": {
        "漓": 1
    },
    "疝": {
        "庙": 1
    },
    "徊": {
        "回": 1
    },
    "笛": {
        "苗": 1
    },
    "狒": {
        "飞": 2
    },
    "汴": {
        "邝": 1
    },
    "赐": {
        "次": 1
    },
    "铮": {
        "征": 1
    }
}
